Flatness-based nonlinear control strategies for trajectory tracking of quadcopter systems

This paper proposes several nonlinear control strategies for trajectory tracking of a quadcopter system based on the property of differential flatness. Its originality is twofold. Firstly, it provides a flat output for the quadcopter dynamics capable of creating full flat parametrization of the states and inputs. Moreover, B-splines characterizations of the flat output and their properties allow for optimal trajectory generation subject to way-point constraints. Secondly, several control strategies based on computed torque control and feedback linearization are presented and compared. The advantages of flatness within each control strategy are analyzed and detailed through extensive simulation results.

==> pics/GenAngle.tikz <==
\begin{axis}[%
view={   0}{  90},
axis x line=left,
axis y line=left,
width=7.5in,
height=1.7in,
at={(0.948in,0.602in)},
scale only axis,
xmin=0,
xmax=10,
xlabel={\textbf{Time [s]}},
xmajorgrids,
ymin=-8,
ymax=12,
ylabel={\textbf{Angle [degree]}},
ymajorgrids,
axis background/.style={fill=white},
title style={font=\bfseries},
% title={The 3 Euler angles reference},
legend style={at={(0.1,0.55)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=red,solid,line width=1.5pt]
  table[row sep=crcr]{%
0	2.87461236942538e-10\\
0.01	-0.000422008207973214\\
0.02	-0.00167964866227785\\
0.03	-0.00376028422629095\\
0.04	-0.00665120223183223\\
0.05	-0.0103396182093924\\
0.06	-0.0148126798554127\\
0.07	-0.0200574709477778\\
0.08	-0.0260610152082045\\
0.09	-0.0328102801102643\\
0.1	-0.0402921806318357\\
0.11	-0.048493582950837\\
0.12	-0.0574013080831451\\
0.13	-0.067002135461661\\
0.14	-0.0772828064555352\\
0.15	-0.0882300278286188\\
0.16	-0.0998304751362593\\
0.17	-0.112070796059608\\
0.18	-0.124937613676662\\
0.19	-0.138417529669301\\
0.2	-0.152497127465649\\
0.21	-0.167162975317109\\
0.22	-0.182401629309499\\
0.23	-0.198199636307726\\
0.24	-0.214543536833524\\
0.25	-0.231419867875781\\
0.26	-0.248815165633051\\
0.27	-0.266715968187886\\
0.28	-0.285108818112656\\
0.29	-0.303980265006571\\
0.3	-0.323316867963652\\
0.31	-0.343105197971452\\
0.32	-0.363331840240341\\
0.33	-0.383983396463232\\
0.34	-0.405046487005635\\
0.35	-0.426507753025985\\
0.36	-0.448353858526203\\
0.37	-0.470571492332494\\
0.38	-0.493147370006411\\
0.39	-0.516068235686251\\
0.4	-0.539320863858872\\
0.41	-0.562892061062049\\
0.42	-0.586768667517522\\
0.43	-0.61093755869491\\
0.44	-0.635385646806684\\
0.45	-0.660099882234431\\
0.46	-0.685067254886653\\
0.47	-0.710274795488375\\
0.48	-0.735709576802852\\
0.49	-0.761358714785681\\
0.5	-0.787209369671665\\
0.51	-0.813248746994765\\
0.52	-0.839464098541513\\
0.53	-0.865842723238279\\
0.54	-0.892371967972772\\
0.55	-0.91903922835021\\
0.56	-0.945831949384576\\
0.57	-0.972737626125399\\
0.58	-0.99974380422052\\
0.59	-1.0268380804153\\
0.6	-1.05400810298873\\
0.61	-1.08124157212695\\
0.62	-1.10852624023466\\
0.63	-1.13584991218485\\
0.64	-1.16320044550751\\
0.65	-1.1905657505176\\
0.66	-1.217933790383\\
0.67	-1.24529258113281\\
0.68	-1.27263019160661\\
0.69	-1.2999347433451\\
0.7	-1.32719441042267\\
0.71	-1.35439741922253\\
0.72	-1.38153204815465\\
0.73	-1.40858662731728\\
0.74	-1.43554953810244\\
0.75	-1.46240921274583\\
0.76	-1.48915413382175\\
0.77	-1.51577283368353\\
0.78	-1.54225389384975\\
0.79	-1.56858594433708\\
0.8	-1.59475766293982\\
0.81	-1.62075777445687\\
0.82	-1.64657504986644\\
0.83	-1.672198305449\\
0.84	-1.69761640185886\\
0.85	-1.72281824314469\\
0.86	-1.74779277571967\\
0.87	-1.77252898728123\\
0.88	-1.79701590568114\\
0.89	-1.82124259774602\\
0.9	-1.84519816804874\\
0.91	-1.86887175763098\\
0.92	-1.89225254267729\\
0.93	-1.9153297331408\\
0.94	-1.93809257132101\\
0.95	-1.96053033039378\\
0.96	-1.98263231289374\\
0.97	-2.00438784914937\\
0.98	-2.02578629567082\\
0.99	-2.0468170334908\\
1	-2.06746946645839\\
1.01	-2.08773301948611\\
1.02	-2.10759713675021\\
1.03	-2.12705127984421\\
1.04	-2.14608492588576\\
1.05	-2.16468756557679\\
1.06	-2.18284870121683\\
1.07	-2.20055784466964\\
1.08	-2.21780451528276\\
1.09	-2.23457823776012\\
1.1	-2.25086853998737\\
1.11	-2.26666495080981\\
1.12	-2.28195699776269\\
1.13	-2.29673420475359\\
1.14	-2.31098608969661\\
1.15	-2.32470216209805\\
1.16	-2.33787192059315\\
1.17	-2.35048485043356\\
1.18	-2.3625304209251\\
1.19	-2.37399808281521\\
1.2	-2.38487726562975\\
1.21	-2.39515737495845\\
1.22	-2.40482778968848\\
1.23	-2.41387785918545\\
1.24	-2.42229690042123\\
1.25	-2.43007419504777\\
1.26	-2.43719898641622\\
1.27	-2.44366047654049\\
1.28	-2.4494478230044\\
1.29	-2.45455013581155\\
1.3	-2.45895647417682\\
1.31	-2.46265584325868\\
1.32	-2.46563719083107\\
1.33	-2.46788940389391\\
1.34	-2.46940130522086\\
1.35	-2.47016164984342\\
1.36	-2.47015912146971\\
1.37	-2.46938232883702\\
1.38	-2.4678198019964\\
1.39	-2.46545998852808\\
1.4	-2.46229124968606\\
1.41	-2.45830185647045\\
1.42	-2.4534799856258\\
1.43	-2.44781372643694\\
1.44	-2.44129659088415\\
1.45	-2.433936494777\\
1.46	-2.42574362521126\\
1.47	-2.41672809652811\\
1.48	-2.40689995416389\\
1.49	-2.3962691784381\\
1.5	-2.38484568828109\\
1.51	-2.37263934490298\\
1.52	-2.35965995540496\\
1.53	-2.34591727633435\\
1.54	-2.33142101718467\\
1.55	-2.31618084384178\\
1.56	-2.30020638197731\\
1.57	-2.28350722039034\\
1.58	-2.26609291429848\\
1.59	-2.24797298857914\\
1.6	-2.22915694096195\\
1.61	-2.20965424517333\\
1.62	-2.18947435403373\\
1.63	-2.16862670250861\\
1.64	-2.14712071071363\\
1.65	-2.12496578687487\\
1.66	-2.10217133024464\\
1.67	-2.07874673397347\\
1.68	-2.05470138793878\\
1.69	-2.03004468153085\\
1.7	-2.00478600639638\\
1.71	-1.97893475914013\\
1.72	-1.95250034398506\\
1.73	-1.92549217539121\\
1.74	-1.89791968063366\\
1.75	-1.86979230233988\\
1.76	-1.84111950098651\\
1.77	-1.81191075735605\\
1.78	-1.78217557495327\\
1.79	-1.75192348238173\\
1.8	-1.72116403568034\\
1.81	-1.68990682062004\\
1.82	-1.65816145496061\\
1.83	-1.62593759066764\\
1.84	-1.59324491608949\\
1.85	-1.56009315809432\\
1.86	-1.5264920841669\\
1.87	-1.49245150446522\\
1.88	-1.45798127383664\\
1.89	-1.42309129379336\\
1.9	-1.38779151444707\\
1.91	-1.35209193640244\\
1.92	-1.31600261260926\\
1.93	-1.27953365017279\\
1.94	-1.24269521212216\\
1.95	-1.20549751913629\\
1.96	-1.16795085122713\\
1.97	-1.13006554937963\\
1.98	-1.0918520171482\\
1.99	-1.05332072220906\\
2	-1.01448219786809\\
2.01	-0.975347044523749\\
2.02	-0.935925931084397\\
2.03	-0.89622959633964\\
2.04	-0.856268850285098\\
2.05	-0.81605457540003\\
2.06	-0.775597727877252\\
2.07	-0.734909338804748\\
2.08	-0.694000515298365\\
2.09	-0.652882441584968\\
2.1	-0.611566380035417\\
2.11	-0.570063672146712\\
2.12	-0.528385739472643\\
2.13	-0.486544084502273\\
2.14	-0.44455029148556\\
2.15	-0.402416027205416\\
2.16	-0.360153041695517\\
2.17	-0.317773168903118\\
2.18	-0.275288327296168\\
2.19	-0.23271052041399\\
2.2	-0.190051837360781\\
2.21	-0.14732445324119\\
2.22	-0.10454062953722\\
2.23	-0.0617127144257107\\
2.24	-0.0188531430356278\\
2.25	0.0240255623555974\\
2.26	0.0669107921874378\\
2.27	0.109789849544122\\
2.28	0.152649950145733\\
2.29	0.195478222403316\\
2.3	0.238261707538776\\
2.31	0.280987359770308\\
2.32	0.32364204656415\\
2.33	0.366212548953392\\
2.34	0.408685561924623\\
2.35	0.451047694873147\\
2.36	0.493285472127534\\
2.37	0.535385333544237\\
2.38	0.577333635173011\\
2.39	0.619116649993868\\
2.4	0.660720568726291\\
2.41	0.702131500711404\\
2.42	0.743335474867818\\
2.43	0.784318440721838\\
2.44	0.825066269512713\\
2.45	0.865564755373601\\
2.46	0.905799616588908\\
2.47	0.945756496928638\\
2.48	0.985420967060403\\
2.49	1.02477852603969\\
2.5	1.06381460287901\\
2.51	1.10251455819648\\
2.52	1.14086368594443\\
2.53	1.17884721521864\\
2.54	1.21645031214858\\
2.55	1.25365808186936\\
2.56	1.29045557057578\\
2.57	1.32682776765892\\
2.58	1.36275960792582\\
2.59	1.39823597390263\\
2.6	1.43324169822156\\
2.61	1.4677615660922\\
2.62	1.50178031785737\\
2.63	1.53528265163389\\
2.64	1.56825322603869\\
2.65	1.60067666300029\\
2.66	1.63253755065619\\
2.67	1.66382044633611\\
2.68	1.69450987963143\\
2.69	1.72459035555092\\
2.7	1.7540463577629\\
2.71	1.78286235192386\\
2.72	1.81102278909361\\
2.73	1.838512109237\\
2.74	1.86531474481209\\
2.75	1.89141512444482\\
2.76	1.91679767668983\\
2.77	1.94144683387759\\
2.78	1.96534703604734\\
2.79	1.98848273496571\\
2.8	2.01083839823071\\
2.81	2.03239851346074\\
2.82	2.05314759256811\\
2.83	2.07307017611675\\
2.84	2.0921508377635\\
2.85	2.11037418878232\\
2.86	2.12772497152954\\
2.87	2.14419572296798\\
2.88	2.15979271259733\\
2.89	2.17452371266242\\
2.9	2.1883966077943\\
2.91	2.20141939202505\\
2.92	2.21360016581913\\
2.93	2.22494713312207\\
2.94	2.23546859842727\\
2.95	2.2451729638618\\
2.96	2.25406872629179\\
2.97	2.26216447444837\\
2.98	2.2694688860748\\
2.99	2.2759907250955\\
3	2.28173883880785\\
3.01	2.28672215509736\\
3.02	2.29094967967689\\
3.03	2.29443049335084\\
3.04	2.29717374930476\\
3.05	2.29918867042119\\
3.06	2.30048454662238\\
3.07	2.30107073224065\\
3.08	2.30095664341689\\
3.09	2.30015175552802\\
3.1	2.29866560064396\\
3.11	2.29650776501482\\
3.12	2.29368788658887\\
3.13	2.29021565256204\\
3.14	2.28610079695942\\
3.15	2.28135309824949\\
3.16	2.27598237699168\\
3.17	2.26999849351776\\
3.18	2.26341134564776\\
3.19	2.25623086644092\\
3.2	2.24846702198235\\
3.21	2.24012980920573\\
3.22	2.23122925375296\\
3.23	2.22177540787092\\
3.24	2.21177834834613\\
3.25	2.20124817447775\\
3.26	2.19019500608939\\
3.27	2.17862898158025\\
3.28	2.16656025601616\\
3.29	2.1539989992608\\
3.3	2.14095539414776\\
3.31	2.12743963469381\\
3.32	2.11346192435371\\
3.33	2.09903247431715\\
3.34	2.08416150184817\\
3.35	2.06885922866731\\
3.36	2.05313587937717\\
3.37	2.03700167993136\\
3.38	2.02046685614757\\
3.39	2.00354163226477\\
3.4	1.98623622954509\\
3.41	1.96856086492056\\
3.42	1.95052574968502\\
3.43	1.93214108823153\\
3.44	1.91341707683542\\
3.45	1.89436390248336\\
3.46	1.87499174174858\\
3.47	1.85531075971247\\
3.48	1.83533110893282\\
3.49	1.81506292845873\\
3.5	1.7945163428926\\
3.51	1.77370146149902\\
3.52	1.75262837736111\\
3.53	1.73130716658397\\
3.54	1.70974788754579\\
3.55	1.68796058019636\\
3.56	1.66595526540332\\
3.57	1.64374194434602\\
3.58	1.6213305979572\\
3.59	1.59873118641244\\
3.6	1.57595364866744\\
3.61	1.55300790204316\\
3.62	1.52990384185882\\
3.63	1.50665134111268\\
3.64	1.48326025021083\\
3.65	1.45974039674358\\
3.66	1.43610158530985\\
3.67	1.41235359738915\\
3.68	1.38850619126136\\
3.69	1.3645691019741\\
3.7	1.34055204135774\\
3.71	1.31646469808786\\
3.72	1.29231673779525\\
3.73	1.26811780322315\\
3.74	1.24387751443195\\
3.75	1.21960546905093\\
3.76	1.1953112425772\\
3.77	1.17100438872168\\
3.78	1.14669443980196\\
3.79	1.12239090718208\\
3.8	1.09810328175898\\
3.81	1.07384103449569\\
3.82	1.04961361700108\\
3.83	1.02543046215607\\
3.84	1.00130098478631\\
3.85	0.977234582381129\\
3.86	0.953240635858822\\
3.87	0.929328510378047\\
3.88	0.905507556195411\\
3.89	0.881787109569116\\
3.9	0.85817649370863\\
3.91	0.834685019770352\\
3.92	0.811321987899242\\
3.93	0.788096688316389\\
3.94	0.76501840245252\\
3.95	0.742096404127434\\
3.96	0.719339960775402\\
3.97	0.69675833471653\\
3.98	0.674360784474162\\
3.99	0.652156566138336\\
4	0.630154934775408\\
4.01	0.608365145883889\\
4.02	0.586796456896631\\
4.03	0.56545812872945\\
4.04	0.544359427376357\\
4.05	0.523509625551511\\
4.06	0.50291800437811\\
4.07	0.482593855124371\\
4.08	0.462546480986849\\
4.09	0.442785198921297\\
4.1	0.423319341521345\\
4.11	0.404158258945253\\
4.12	0.385311320891055\\
4.13	0.366787918620392\\
4.14	0.348597467031403\\
4.15	0.330749406781011\\
4.16	0.313253206457022\\
4.17	0.296118364800428\\
4.18	0.279354412978367\\
4.19	0.262970916908202\\
4.2	0.246977479633196\\
4.21	0.231383743750314\\
4.22	0.216199393890675\\
4.23	0.201434159253236\\
4.24	0.187097816192281\\
4.25	0.173200190859348\\
4.26	0.159751161900223\\
4.27	0.146760663207683\\
4.28	0.134238686730678\\
4.29	0.122195116135899\\
4.3	0.110634305234141\\
4.31	0.0995539151996888\\
4.32	0.0889512407061394\\
4.33	0.078823608895718\\
4.34	0.0691683775044282\\
4.35	0.0599829330006917\\
4.36	0.0512646887373555\\
4.37	0.0430110831169481\\
4.38	0.0352195777700729\\
4.39	0.0278876557468351\\
4.4	0.0210128197212082\\
4.41	0.0145925902082523\\
4.42	0.00862450379410953\\
4.43	0.00310611137870934\\
4.44	-0.00196502356887149\\
4.45	-0.00659132674243887\\
4.46	-0.0107752147181349\\
4.47	-0.0145190966613365\\
4.48	-0.0178253760210091\\
4.49	-0.0206964522115128\\
4.5	-0.0231347222818467\\
4.51	-0.0251425825723045\\
4.52	-0.0267224303585012\\
4.53	-0.027876665482719\\
4.54	-0.0286076919725073\\
4.55	-0.0289179196464589\\
4.56	-0.0288097657070726\\
4.57	-0.0282856563205985\\
4.58	-0.0273480281837502\\
4.59	-0.0259993300771564\\
4.6	-0.0242420244054108\\
4.61	-0.0220785887235684\\
4.62	-0.0195115172499221\\
4.63	-0.0165433223648842\\
4.64	-0.0131765360957845\\
4.65	-0.00941371158738508\\
4.66	-0.00525742455790136\\
4.67	-0.000710274740308573\\
4.68	0.0042251126912987\\
4.69	0.00954608571053544\\
4.7	0.0152499640429953\\
4.71	0.0213340377862209\\
4.72	0.0277955660456454\\
4.73	0.0346317755867841\\
4.74	0.0418398595039624\\
4.75	0.0494169759058753\\
4.76	0.05736024661828\\
4.77	0.0656667559041302\\
4.78	0.0743335492014677\\
4.79	0.0833576318793913\\
4.8	0.092735968012431\\
4.81	0.102465479173657\\
4.82	0.11254304324686\\
4.83	0.122965493258146\\
4.84	0.133729616227276\\
4.85	0.144832152039121\\
4.86	0.156269792335552\\
4.87	0.168039179428132\\
4.88	0.180136905231967\\
4.89	0.192559510221049\\
4.9	0.205303482405461\\
4.91	0.218365256330791\\
4.92	0.231741212100107\\
4.93	0.245427674418841\\
4.94	0.259420911662943\\
4.95	0.273717134970634\\
4.96	0.28831249735813\\
4.97	0.303203092859645\\
4.98	0.31838495569205\\
4.99	0.333854059444498\\
5	0.349606316293349\\
5.01	0.36563757624274\\
5.02	0.381943626391107\\
5.03	0.398520190223981\\
5.04	0.415362926933378\\
5.05	0.432467430764083\\
5.06	0.449829230387141\\
5.07	0.467443788300839\\
5.08	0.485306500259488\\
5.09	0.503412694730273\\
5.1	0.521757632378468\\
5.11	0.540336505581281\\
5.12	0.5591444379706\\
5.13	0.578176484004903\\
5.14	0.597427628570599\\
5.15	0.616892786613039\\
5.16	0.63656680279745\\
5.17	0.656444451200047\\
5.18	0.676520435029543\\
5.19	0.6967893863793\\
5.2	0.717245866010363\\
5.21	0.737884363165586\\
5.22	0.758699295415081\\
5.23	0.779685008533231\\
5.24	0.800835776407457\\
5.25	0.822145800978987\\
5.26	0.843609212215838\\
5.27	0.865220068118222\\
5.28	0.886972354756616\\
5.29	0.908859986342713\\
5.3	0.930876805333475\\
5.31	0.953016582568531\\
5.32	0.975273017441146\\
5.33	0.997639738103012\\
5.34	1.0201103017031\\
5.35	1.04267819466086\\
5.36	1.06533683297395\\
5.37	1.08807956256091\\
5.38	1.11089965963894\\
5.39	1.13379033113709\\
5.4	1.15674471514535\\
5.41	1.17975588139965\\
5.42	1.20281683180341\\
5.43	1.22592050098589\\
5.44	1.24905975689759\\
5.45	1.27222740144336\\
5.46	1.29541617115336\\
5.47	1.31861873789256\\
5.48	1.34182770960896\\
5.49	1.36503563112133\\
5.5	1.3882349849467\\
5.51	1.41141819216827\\
5.52	1.43457761334428\\
5.53	1.45770554945844\\
5.54	1.48079424291243\\
5.55	1.50383587856124\\
5.56	1.52682258479197\\
5.57	1.54974643464672\\
5.58	1.5725994469904\\
5.59	1.59537358772416\\
5.6	1.61806077104518\\
5.61	1.64065286075376\\
5.62	1.66314167160844\\
5.63	1.68551897073004\\
5.64	1.70777647905556\\
5.65	1.72990587284287\\
5.66	1.75189878522709\\
5.67	1.77374680782966\\
5.68	1.79544149242118\\
5.69	1.81697435263897\\
5.7	1.83833686576033\\
5.71	1.85952047453282\\
5.72	1.88051666520299\\
5.73	1.90131819067076\\
5.74	1.92191892380394\\
5.75	1.94231285525458\\
5.76	1.96249406262721\\
5.77	1.982456711362\\
5.78	2.00219505558545\\
5.79	2.0217034389277\\
5.8	2.04097629530573\\
5.81	2.06000814967157\\
5.82	2.07879361872468\\
5.83	2.09732741158775\\
5.84	2.11560433044487\\
5.85	2.13361927114144\\
5.86	2.15136722374478\\
5.87	2.1688432730648\\
5.88	2.18604259913365\\
5.89	2.20296047764383\\
5.9	2.21959228034367\\
5.91	2.23593347538967\\
5.92	2.25197962765483\\
5.93	2.26772639899218\\
5.94	2.28316954845304\\
5.95	2.29830493245917\\
5.96	2.31312850492832\\
5.97	2.32763631735253\\
5.98	2.34182451882876\\
5.99	2.35568935604128\\
6	2.36922717319541\\
6.01	2.38243441190233\\
6.02	2.39530761101448\\
6.03	2.4078434064114\\
6.04	2.42003853073573\\
6.05	2.43188981307925\\
6.06	2.44339417861886\\
6.07	2.45454864820237\\
6.08	2.46535033788421\\
6.09	2.47579645841117\\
6.1	2.48588431465813\\
6.11	2.49561130501415\\
6.12	2.50497492071907\\
6.13	2.51397274515099\\
6.14	2.52260245306498\\
6.15	2.53086180978339\\
6.16	2.53874867033839\\
6.17	2.54626097856714\\
6.18	2.55339676616022\\
6.19	2.56015415166412\\
6.2	2.56653133943819\\
6.21	2.57252661856718\\
6.22	2.57813836172986\\
6.23	2.58336502402478\\
6.24	2.58820514175396\\
6.25	2.59265733116551\\
6.26	2.59672028715612\\
6.27	2.60039278193459\\
6.28	2.60367366364718\\
6.29	2.60656185496623\\
6.3	2.6090563516429\\
6.31	2.61115622102537\\
6.32	2.61286060054362\\
6.33	2.61416869616196\\
6.34	2.61507978080078\\
6.35	2.61559319272841\\
6.36	2.61570833392476\\
6.37	2.61542466841777\\
6.38	2.61474172059408\\
6.39	2.61365907348531\\
6.4	2.61217636703112\\
6.41	2.61029329632053\\
6.42	2.60800960981278\\
6.43	2.60532510753908\\
6.44	2.60223963928662\\
6.45	2.59875310276608\\
6.46	2.59486544176415\\
6.47	2.59057664428219\\
6.48	2.5858867406625\\
6.49	2.58079580170342\\
6.5	2.57530393676459\\
6.51	2.56941129186356\\
6.52	2.56311804776521\\
6.53	2.55642441806499\\
6.54	2.54933064726732\\
6.55	2.54183700886035\\
6.56	2.53394380338824\\
6.57	2.52565135652211\\
6.58	2.51696001713074\\
6.59	2.50787015535226\\
6.6	2.49838216066776\\
6.61	2.48849643997787\\
6.62	2.47821341568352\\
6.63	2.46753352377157\\
6.64	2.45645721190655\\
6.65	2.44498493752926\\
6.66	2.43311716596316\\
6.67	2.42085436852953\\
6.68	2.40819702067206\\
6.69	2.39514560009182\\
6.7	2.38170058489335\\
6.71	2.36786245174253\\
6.72	2.35363167403711\\
6.73	2.33900872009044\\
6.74	2.32399405132913\\
6.75	2.30858812050524\\
6.76	2.29279136992369\\
6.77	2.27660422968524\\
6.78	2.26002711594595\\
6.79	2.24306042919321\\
6.8	2.22570455253929\\
6.81	2.20795985003248\\
6.82	2.18982666498655\\
6.83	2.1713053183289\\
6.84	2.15239610696771\\
6.85	2.13309930217862\\
6.86	2.11341514801127\\
6.87	2.09334385971607\\
6.88	2.07288562219153\\
6.89	2.05204058845255\\
6.9	2.03080887811999\\
6.91	2.00919057593175\\
6.92	1.98718573027586\\
6.93	1.96479435174575\\
6.94	1.94201641171808\\
6.95	1.91885184095343\\
6.96	1.89530052822021\\
6.97	1.87136231894205\\
6.98	1.84703701386908\\
6.99	1.82232436777334\\
7	1.79722408816883\\
7.01	1.77173583405646\\
7.02	1.74585921469426\\
7.03	1.71959378839343\\
7.04	1.69293906134051\\
7.05	1.66589448644614\\
7.06	1.63845946222108\\
7.07	1.61063333167974\\
7.08	1.58241538127209\\
7.09	1.55380483984427\\
7.1	1.52480087762875\\
7.11	1.49540260526468\\
7.12	1.46560907284911\\
7.13	1.43541926901994\\
7.14	1.40483212007154\\
7.15	1.37384714128962\\
7.16	1.34247018807588\\
7.17	1.31071067741956\\
7.18	1.27857799359587\\
7.19	1.24608144974233\\
7.2	1.21323029111074\\
7.21	1.18003369823972\\
7.22	1.14650079004821\\
7.23	1.11264062685029\\
7.24	1.07846221329163\\
7.25	1.04397450120821\\
7.26	1.00918639240757\\
7.27	0.97410674137321\\
7.28	0.938744357892656\\
7.29	0.903108009609688\\
7.3	0.867206424501394\\
7.31	0.831048293280574\\
7.32	0.794642271724168\\
7.33	0.757996982928312\\
7.34	0.721121019490713\\
7.35	0.684022945621001\\
7.36	0.646711299179772\\
7.37	0.609194593647023\\
7.38	0.571481320020726\\
7.39	0.533579948646277\\
7.4	0.495498930977604\\
7.41	0.457246701270699\\
7.42	0.418831678210392\\
7.43	0.380262266471178\\
7.44	0.341546858212933\\
7.45	0.302693834512379\\
7.46	0.263711566731161\\
7.47	0.224608417821443\\
7.48	0.185392743569908\\
7.49	0.14607289378112\\
7.5	0.106657213401173\\
7.51	0.0671540435826053\\
7.52	0.0275717226915733\\
7.53	-0.0120814127417194\\
7.54	-0.0517970271282955\\
7.55	-0.091566784980332\\
7.56	-0.13138235012467\\
7.57	-0.171235384968809\\
7.58	-0.211117549818268\\
7.59	-0.251020502244174\\
7.6	-0.290935896499912\\
7.61	-0.330855382985658\\
7.62	-0.370770607759573\\
7.63	-0.410673212094442\\
7.64	-0.450554832078498\\
7.65	-0.490407098259146\\
7.66	-0.530221635328304\\
7.67	-0.569990061848022\\
7.68	-0.609703990015059\\
7.69	-0.649355025463026\\
7.7	-0.688934767100728\\
7.71	-0.7284348069853\\
7.72	-0.767846730228694\\
7.73	-0.807162114936093\\
7.74	-0.846372532174771\\
7.75	-0.885469545971927\\
7.76	-0.924444713339993\\
7.77	-0.963289584327896\\
7.78	-1.00199570209675\\
7.79	-1.04055460301846\\
7.8	-1.07895781679559\\
7.81	-1.11719686660109\\
7.82	-1.15526326923612\\
7.83	-1.19314853530455\\
7.84	-1.23084416940241\\
7.85	-1.26834167032081\\
7.86	-1.3056325312606\\
7.87	-1.34270824005732\\
7.88	-1.37956027941465\\
7.89	-1.41618012714495\\
7.9	-1.45255925641514\\
7.91	-1.48868913599635\\
7.92	-1.52456123051585\\
7.93	-1.56016700070953\\
7.94	-1.59549790367348\\
7.95	-1.63054539311298\\
7.96	-1.66530091958756\\
7.97	-1.69975593075032\\
7.98	-1.73390187158029\\
7.99	-1.76773018460608\\
8	-1.80123231011959\\
8.01	-1.83439968637809\\
8.02	-1.86722374979352\\
8.03	-1.89969593510735\\
8.04	-1.93180767554988\\
8.05	-1.96355040298251\\
8.06	-1.99491554802174\\
8.07	-2.0258945401437\\
8.08	-2.05647880776783\\
8.09	-2.08665977831883\\
8.1	-2.11642887826546\\
8.11	-2.1457775331353\\
8.12	-2.17469716750438\\
8.13	-2.20317920496072\\
8.14	-2.23121506804085\\
8.15	-2.25879617813842\\
8.16	-2.28591395538412\\
8.17	-2.31255981849615\\
8.18	-2.33872518460059\\
8.19	-2.3644014690209\\
8.2	-2.38958008503619\\
8.21	-2.41425244360761\\
8.22	-2.43840995307253\\
8.23	-2.46204401880608\\
8.24	-2.48514604284987\\
8.25	-2.50770742350756\\
8.26	-2.5297195549073\\
8.27	-2.5511738265309\\
8.28	-2.57206162270975\\
8.29	-2.59237432208772\\
8.3	-2.61210329705118\\
8.31	-2.63123991312636\\
8.32	-2.64977552834463\\
8.33	-2.66770149257598\\
8.34	-2.68500914683144\\
8.35	-2.70168982253496\\
8.36	-2.71773484076566\\
8.37	-2.73313551147123\\
8.38	-2.74788313265348\\
8.39	-2.76196898952717\\
8.4	-2.77538435365322\\
8.41	-2.78812048204767\\
8.42	-2.80016861626784\\
8.43	-2.81151998147712\\
8.44	-2.8221657854901\\
8.45	-2.83209721779985\\
8.46	-2.84130544858918\\
8.47	-2.84978162772797\\
8.48	-2.85751688375867\\
8.49	-2.86450232287235\\
8.5	-2.87072902787759\\
8.51	-2.87618805716498\\
8.52	-2.88087044366974\\
8.53	-2.88476719383553\\
8.54	-2.88786928658227\\
8.55	-2.89016767228131\\
8.56	-2.89165327174122\\
8.57	-2.89231697520766\\
8.58	-2.89215180671947\\
8.59	-2.89116412235371\\
8.6	-2.88936534333105\\
8.61	-2.88676687518196\\
8.62	-2.88338009886699\\
8.63	-2.8792163719588\\
8.64	-2.87428702985759\\
8.65	-2.86860338703619\\
8.66	-2.86217673831093\\
8.67	-2.85501836013465\\
8.68	-2.84713951190836\\
8.69	-2.8385514373081\\
8.7	-2.82926536562385\\
8.71	-2.8192925131072\\
8.72	-2.8086440843248\\
8.73	-2.7973312735148\\
8.74	-2.78536526594326\\
8.75	-2.77275723925804\\
8.76	-2.75951836483745\\
8.77	-2.74565980913134\\
8.78	-2.73119273499202\\
8.79	-2.71612830299301\\
8.8	-2.70047767273327\\
8.81	-2.68425200412488\\
8.82	-2.66746245866219\\
8.83	-2.65012020067063\\
8.84	-2.63223639853318\\
8.85	-2.61382222589306\\
8.86	-2.59488886283083\\
8.87	-2.57544749701443\\
8.88	-2.55550932482068\\
8.89	-2.53508555242702\\
8.9	-2.51418739687194\\
8.91	-2.49282608708319\\
8.92	-2.47101286487245\\
8.93	-2.44875898589549\\
8.94	-2.42607572057689\\
8.95	-2.40297435499834\\
8.96	-2.3794661917498\\
8.97	-2.35556255074272\\
8.98	-2.33127476998471\\
8.99	-2.306614206315\\
9	-2.28159223610019\\
9.01	-2.25622025588994\\
9.02	-2.23050968303199\\
9.03	-2.20447195624651\\
9.04	-2.17811853615917\\
9.05	-2.15146090579314\\
9.06	-2.12451057101954\\
9.07	-2.09727906096655\\
9.08	-2.06977792838714\\
9.09	-2.04201874998535\\
9.1	-2.01401312670147\\
9.11	-1.98577268395622\\
9.12	-1.95730907185413\\
9.13	-1.92863396534652\\
9.14	-1.89975906435455\\
9.15	-1.87069609385246\\
9.16	-1.84145680391184\\
9.17	-1.81205296970727\\
9.18	-1.78249639148392\\
9.19	-1.75279889448784\\
9.2	-1.72297232885959\\
9.21	-1.69302856949191\\
9.22	-1.66297951585226\\
9.23	-1.63283709177108\\
9.24	-1.60261324519653\\
9.25	-1.5723199479168\\
9.26	-1.54196919525077\\
9.27	-1.51157300570805\\
9.28	-1.48114342061959\\
9.29	-1.45069250373961\\
9.3	-1.42023234082022\\
9.31	-1.38977503915969\\
9.32	-1.35933272712557\\
9.33	-1.32891755365381\\
9.34	-1.29854168772508\\
9.35	-1.26821731781951\\
9.36	-1.23795665135103\\
9.37	-1.20777191408264\\
9.38	-1.17767534952381\\
9.39	-1.14767921831122\\
9.4	-1.11779579757429\\
9.41	-1.08803738028656\\
9.42	-1.0584162746044\\
9.43	-1.02894480319418\\
9.44	-0.999635302549282\\
9.45	-0.970500122298181\\
9.46	-0.941551624504835\\
9.47	-0.912802182962714\\
9.48	-0.884264182483634\\
9.49	-0.855950018182656\\
9.5	-0.827872094760239\\
9.51	-0.80004282578283\\
9.52	-0.772474632963053\\
9.53	-0.745179945440609\\
9.54	-0.718171199064987\\
9.55	-0.69146083568106\\
9.56	-0.665061302418561\\
9.57	-0.638985050986452\\
9.58	-0.613244536973108\\
9.59	-0.587852219153223\\
9.6	-0.562820558802269\\
9.61	-0.538162019019326\\
9.62	-0.513889064059004\\
9.63	-0.490014158673155\\
9.64	-0.466549767462995\\
9.65	-0.443508354242197\\
9.66	-0.420902381411462\\
9.67	-0.398744309344987\\
9.68	-0.377046595789201\\
9.69	-0.355821695274045\\
9.7	-0.335082058537021\\
9.71	-0.314840131960135\\
9.72	-0.295108357019786\\
9.73	-0.275899169749584\\
9.74	-0.257225000215968\\
9.75	-0.239098272006427\\
9.76	-0.221531401730034\\
9.77	-0.204536798529912\\
9.78	-0.188126863607131\\
9.79	-0.172313989755496\\
9.8	-0.157110560906511\\
9.81	-0.142528951683771\\
9.82	-0.128581526965892\\
9.83	-0.115280641456989\\
9.84	-0.102638639263617\\
9.85	-0.0906678534769706\\
9.86	-0.0793806057590222\\
9.87	-0.0687892059311867\\
9.88	-0.0589059515639548\\
9.89	-0.0497431275658481\\
9.9	-0.0413130057699139\\
9.91	-0.0336278445158647\\
9.92	-0.0266998882258431\\
9.93	-0.0205413669716694\\
9.94	-0.0151644960313059\\
9.95	-0.0105814754321441\\
9.96	-0.00680448947859352\\
9.97	-0.00384570626132314\\
9.98	-0.00171727714537382\\
9.99	-0.000431336234231394\\
10	1.93184122036318e-10\\
};
\addlegendentry{$\boldsymbol{\bar{\phi}(t)}$};

\addplot [color=black,dashed,line width=1.7pt]
  table[row sep=crcr]{%
0	1.49522952035289e-10\\
0.01	2.78085192761408e-06\\
0.02	1.20349674989138e-05\\
0.03	2.9129944037106e-05\\
0.04	5.54323157904998e-05\\
0.05	9.23075116730784e-05\\
0.06	0.000141119672059732\\
0.07	0.000203231474114922\\
0.08	0.000280003965605854\\
0.09	0.000372796407146715\\
0.1	0.000482966122816179\\
0.11	0.000611868359086257\\
0.12	0.000760856151996603\\
0.13	0.000931280202504672\\
0.14	0.00112448875993854\\
0.15	0.00134182751347591\\
0.16	0.00158463949156957\\
0.17	0.00185426496923675\\
0.18	0.00215204138312699\\
0.19	0.00247930325428056\\
0.2	0.00283738211848711\\
0.21	0.00322760646415219\\
0.22	0.00365130167757697\\
0.23	0.00410978999555514\\
0.24	0.00460439046518892\\
0.25	0.00513641891082503\\
0.26	0.00570718790800995\\
0.27	0.00631800676436296\\
0.28	0.00697018150726441\\
0.29	0.00766501487825599\\
0.3	0.00840380633404922\\
0.31	0.00918785205403795\\
0.32	0.0100184449542106\\
0.33	0.0108968747073576\\
0.34	0.0118244277694694\\
0.35	0.0128023874122214\\
0.36	0.013832033761442\\
0.37	0.0149146438414597\\
0.38	0.0160514916252277\\
0.39	0.0172438480901242\\
0.4	0.0184929812793269\\
0.41	0.0198001563686619\\
0.42	0.0211666357388299\\
0.43	0.0225936790529108\\
0.44	0.0240825433390511\\
0.45	0.0256344830782412\\
0.46	0.0272507502970885\\
0.47	0.0289325946654957\\
0.48	0.030681263599156\\
0.49	0.0324980023667776\\
0.5	0.0343840542019525\\
0.51	0.0363406604195874\\
0.52	0.0383690605368144\\
0.53	0.0404704923983059\\
0.54	0.0426461923059157\\
0.55	0.044897395152573\\
0.56	0.0472253345603601\\
0.57	0.0496312430227035\\
0.58	0.052116352050615\\
0.59	0.0546818923229179\\
0.6	0.0573290938404004\\
0.61	0.0600591860838378\\
0.62	0.0628733981758302\\
0.63	0.0657729590464047\\
0.64	0.0687590976023333\\
0.65	0.0718330429001233\\
0.66	0.0749960243226364\\
0.67	0.0782492717593008\\
0.68	0.0815940157898781\\
0.69	0.0850314878717563\\
0.7	0.0885629205307377\\
0.71	0.0921895475552991\\
0.72	0.0959126041943006\\
0.73	0.0997333273581269\\
0.74	0.103652955823246\\
0.75	0.107672730440171\\
0.76	0.111793894344829\\
0.77	0.116017693173314\\
0.78	0.120345375280043\\
0.79	0.124778191959313\\
0.8	0.12931739767026\\
0.81	0.133964250265235\\
0.82	0.138720011221626\\
0.83	0.143585945877117\\
0.84	0.148563323668436\\
0.85	0.153653418373604\\
0.86	0.158857508357714\\
0.87	0.164176876822289\\
0.88	0.169612812058244\\
0.89	0.175166607702506\\
0.9	0.180839562998333\\
0.91	0.18663298305939\\
0.92	0.192548179137637\\
0.93	0.198586468895086\\
0.94	0.204749176679496\\
0.95	0.211037633804082\\
0.96	0.217453178831301\\
0.97	0.223997157860797\\
0.98	0.230670924821603\\
0.99	0.237475841768667\\
1	0.244413279183812\\
1.01	0.251484616281226\\
1.02	0.258691241317573\\
1.03	0.266034551906859\\
1.04	0.273515955340138\\
1.05	0.281136868910202\\
1.06	0.288898720241365\\
1.07	0.296802947624475\\
1.08	0.304851000357296\\
1.09	0.31304433909039\\
1.1	0.321384436178662\\
1.11	0.329872776038705\\
1.12	0.338510855512115\\
1.13	0.347300184234951\\
1.14	0.356242285013481\\
1.15	0.365338694206436\\
1.16	0.37459096211392\\
1.17	0.384000653373191\\
1.18	0.393569347361509\\
1.19	0.403298638606249\\
1.2	0.413190137202506\\
1.21	0.42324546923841\\
1.22	0.433466277228371\\
1.23	0.44385422055451\\
1.24	0.454410975916516\\
1.25	0.465138237790169\\
1.26	0.476037718894822\\
1.27	0.487111150670091\\
1.28	0.498360283762044\\
1.29	0.509786888519186\\
1.3	0.521392755498534\\
1.31	0.533179695982098\\
1.32	0.545149542504098\\
1.33	0.557304149389231\\
1.34	0.569645393302366\\
1.35	0.582175173809984\\
1.36	0.594895413953771\\
1.37	0.60780806083672\\
1.38	0.620915086222145\\
1.39	0.634218487146015\\
1.4	0.647720286543034\\
1.41	0.661422533886894\\
1.42	0.675327305845162\\
1.43	0.689436703291801\\
1.44	0.703750995997265\\
1.45	0.718265591949572\\
1.46	0.732975111126419\\
1.47	0.74787417346767\\
1.48	0.762957397545458\\
1.49	0.778219399260689\\
1.5	0.793654790565549\\
1.51	0.809258178211638\\
1.52	0.825024162523358\\
1.53	0.840947336196254\\
1.54	0.857022283119983\\
1.55	0.87324357722564\\
1.56	0.889605781357198\\
1.57	0.906103446166805\\
1.58	0.922731109033761\\
1.59	0.939483293006971\\
1.6	0.95635450577071\\
1.61	0.973339238633575\\
1.62	0.990431965540479\\
1.63	1.00762714210761\\
1.64	1.02491920468028\\
1.65	1.04230256941355\\
1.66	1.05977163137565\\
1.67	1.07732076367418\\
1.68	1.09494431660504\\
1.69	1.1126366168241\\
1.7	1.1303919665417\\
1.71	1.14820464274001\\
1.72	1.16606889641328\\
1.73	1.18397895183109\\
1.74	1.20192900582474\\
1.75	1.2199132270968\\
1.76	1.23792575555408\\
1.77	1.25596070166408\\
1.78	1.27401214583505\\
1.79	1.29207413781997\\
1.8	1.31014069614454\\
1.81	1.32820580755942\\
1.82	1.34626342651689\\
1.83	1.36430747467231\\
1.84	1.38233184041041\\
1.85	1.4003303783969\\
1.86	1.41829690915552\\
1.87	1.43622521867081\\
1.88	1.45410905801706\\
1.89	1.47194214301356\\
1.9	1.48971815390657\\
1.91	1.50743073507835\\
1.92	1.52507349478353\\
1.93	1.54264000491326\\
1.94	1.5601238007874\\
1.95	1.57751838097525\\
1.96	1.59481720714504\\
1.97	1.61201370394277\\
1.98	1.62910125890064\\
1.99	1.64607322237549\\
2	1.66292290751779\\
2.01	1.67964359027148\\
2.02	1.69622850940515\\
2.03	1.71267086657492\\
2.04	1.72896382641962\\
2.05	1.74510051668852\\
2.06	1.76107402840221\\
2.07	1.77687741604706\\
2.08	1.79250369780361\\
2.09	1.80794585580955\\
2.1	1.82319683645758\\
2.11	1.83824955072869\\
2.12	1.85309687456139\\
2.13	1.86773164925721\\
2.14	1.88214668192314\\
2.15	1.89633474595128\\
2.16	1.91028858153636\\
2.17	1.92400089623145\\
2.18	1.93746436554243\\
2.19	1.95067163356161\\
2.2	1.96361531364104\\
2.21	1.97628798910592\\
2.22	1.98868221400855\\
2.23	2.00079051392332\\
2.24	2.01260538678315\\
2.25	2.02411930375778\\
2.26	2.03532471017446\\
2.27	2.04621402648125\\
2.28	2.0567796492536\\
2.29	2.06701395224431\\
2.3	2.07690928747759\\
2.31	2.08645798638723\\
2.32	2.09565236099958\\
2.33	2.10448470516146\\
2.34	2.11294729581335\\
2.35	2.12103239430834\\
2.36	2.12873224777696\\
2.37	2.13603909053818\\
2.38	2.14294514555695\\
2.39	2.14944262594847\\
2.4	2.15552373652929\\
2.41	2.16118067541569\\
2.42	2.16640563566917\\
2.43	2.17119080698952\\
2.44	2.1755283774554\\
2.45	2.17941053531256\\
2.46	2.18282947080977\\
2.47	2.18577737808252\\
2.48	2.18824645708445\\
2.49	2.19022891556649\\
2.5	2.19171697110372\\
2.51	2.19270285316969\\
2.52	2.19317880525825\\
2.53	2.19313708705263\\
2.54	2.19256997664154\\
2.55	2.19146977278212\\
2.56	2.18982879720937\\
2.57	2.18763939699182\\
2.58	2.184893946933\\
2.59	2.18158485201832\\
2.6	2.17770454990688\\
2.61	2.17324551346778\\
2.62	2.16820025336027\\
2.63	2.1625613206572\\
2.64	2.15632130951107\\
2.65	2.14947285986212\\
2.66	2.14200866018743\\
2.67	2.13392145029053\\
2.68	2.12520402413043\\
2.69	2.11584923268925\\
2.7	2.10584998687748\\
2.71	2.0951992604758\\
2.72	2.08389009311238\\
2.73	2.07191559327452\\
2.74	2.05926894135345\\
2.75	2.04594339272094\\
2.76	2.03193228083651\\
2.77	2.01722902038368\\
2.78	2.00182711043404\\
2.79	1.98572013763734\\
2.8	1.96890177943631\\
2.81	1.95136580730431\\
2.82	1.93310609000429\\
2.83	1.91411659686722\\
2.84	1.89439140108807\\
2.85	1.8739246830376\\
2.86	1.85271081222962\\
2.87	1.830751119621\\
2.88	1.80805909398209\\
2.89	1.78464952079214\\
2.9	1.76053724850641\\
2.91	1.73573718429213\\
2.92	1.71026428981055\\
2.93	1.68413357704658\\
2.94	1.65736010418804\\
2.95	1.62995897155608\\
2.96	1.60194531758845\\
2.97	1.57333431487717\\
2.98	1.54414116626226\\
2.99	1.5143811009829\\
3	1.48406937088756\\
3.01	1.45322124670446\\
3.02	1.42185201437374\\
3.03	1.38997697144259\\
3.04	1.3576114235246\\
3.05	1.32477068082464\\
3.06	1.29147005473016\\
3.07	1.2577248544703\\
3.08	1.22355038384364\\
3.09	1.18896193801569\\
3.1	1.15397480038698\\
3.11	1.11860423953273\\
3.12	1.08286550621488\\
3.13	1.04677383046729\\
3.14	1.01034441875478\\
3.15	0.97359245120686\\
3.16	0.936533078926586\\
3.17	0.899181421375276\\
3.18	0.861552563833568\\
3.19	0.823661554939313\\
3.2	0.785523404302754\\
3.21	0.747153080199382\\
3.22	0.708565507340818\\
3.23	0.669775564724025\\
3.24	0.630798083559101\\
3.25	0.591647845275871\\
3.26	0.552339579609444\\
3.27	0.512887962764856\\
3.28	0.473307615660889\\
3.29	0.433613102253095\\
3.3	0.393818927936043\\
3.31	0.353939538024728\\
3.32	0.313989316315086\\
3.33	0.273982583723488\\
3.34	0.233933597005057\\
3.35	0.193856547550636\\
3.36	0.153765560262174\\
3.37	0.113674692506278\\
3.38	0.0735979331456514\\
3.39	0.0335492016480928\\
3.4	-0.00645765272728746\\
3.41	-0.0464088516670033\\
3.42	-0.0862906884636896\\
3.43	-0.126089528600583\\
3.44	-0.16579181026044\\
3.45	-0.205384044759366\\
3.46	-0.244852816906054\\
3.47	-0.284184785286952\\
3.48	-0.323366682477885\\
3.49	-0.362385315182699\\
3.5	-0.401227564299499\\
3.51	-0.439880384915044\\
3.52	-0.478330806227932\\
3.53	-0.516565931401158\\
3.54	-0.554572937344692\\
3.55	-0.592339074428687\\
3.56	-0.629851666127979\\
3.57	-0.667098108598513\\
3.58	-0.70406587018636\\
3.59	-0.740742490869971\\
3.6	-0.777115581636343\\
3.61	-0.813172823791747\\
3.62	-0.848901968207696\\
3.63	-0.884290834502801\\
3.64	-0.919327310161184\\
3.65	-0.953999349588105\\
3.66	-0.988294973103454\\
3.67	-1.02220226587375\\
3.68	-1.05570937678328\\
3.69	-1.08880451724506\\
3.7	-1.12147595995214\\
3.71	-1.15371203756993\\
3.72	-1.18550114137023\\
3.73	-1.21683171980726\\
3.74	-1.24769227703668\\
3.75	-1.27807137137776\\
3.76	-1.30795761371948\\
3.77	-1.33733966587103\\
3.78	-1.36620623885709\\
3.79	-1.39454609115865\\
3.8	-1.42234802689947\\
3.81	-1.44960089397892\\
3.82	-1.47629358215146\\
3.83	-1.50241502105327\\
3.84	-1.52795417817617\\
3.85	-1.55290005678952\\
3.86	-1.57724169381008\\
3.87	-1.60096815762033\\
3.88	-1.62406854583546\\
3.89	-1.64653198301918\\
3.9	-1.66834761834869\\
3.91	-1.68950462322887\\
3.92	-1.70999218885585\\
3.93	-1.72979952373015\\
3.94	-1.7489158511193\\
3.95	-1.76733040647014\\
3.96	-1.78503243477071\\
3.97	-1.80201118786171\\
3.98	-1.81825592169749\\
3.99	-1.8337558935564\\
4	-1.84850035920046\\
4.01	-1.86247856998402\\
4.02	-1.87567976991134\\
4.03	-1.88809319264269\\
4.04	-1.89970805844874\\
4.05	-1.91051357111292\\
4.06	-1.92049891478122\\
4.07	-1.92965325075914\\
4.08	-1.9379657142553\\
4.09	-1.94542541107106\\
4.1	-1.9520214142357\\
4.11	-1.95774276058653\\
4.12	-1.96257844729321\\
4.13	-1.96651742832565\\
4.14	-1.96954861086463\\
4.15	-1.97166085165443\\
4.16	-1.97284295329653\\
4.17	-1.97308366048361\\
4.18	-1.97237165617263\\
4.19	-1.97069555769628\\
4.2	-1.96804391281155\\
4.21	-1.96440519568431\\
4.22	-1.95976780280879\\
4.23	-1.95412004886073\\
4.24	-1.94745016248287\\
4.25	-1.93974628200144\\
4.26	-1.9309964510723\\
4.27	-1.92118861425528\\
4.28	-1.91031061251509\\
4.29	-1.8983505816591\\
4.3	-1.88530986235874\\
4.31	-1.87120574577925\\
4.32	-1.85605639492586\\
4.33	-1.8398798953456\\
4.34	-1.82269426082531\\
4.35	-1.80451743898278\\
4.36	-1.78536731675241\\
4.37	-1.76526172576689\\
4.38	-1.74421844763615\\
4.39	-1.72225521912487\\
4.4	-1.69938973722966\\
4.41	-1.67563966415712\\
4.42	-1.65102263220382\\
4.43	-1.62555624853905\\
4.44	-1.59925809989151\\
4.45	-1.57214575714053\\
4.46	-1.54423677981287\\
4.47	-1.5155487204856\\
4.48	-1.48609912909603\\
4.49	-1.45590555715898\\
4.5	-1.42498556189231\\
4.51	-1.39335671025092\\
4.52	-1.36103658286989\\
4.53	-1.32804277791714\\
4.54	-1.29439291485586\\
4.55	-1.26010463811715\\
4.56	-1.22519562068311\\
4.57	-1.18968356758055\\
4.58	-1.15358621928556\\
4.59	-1.11692135503906\\
4.6	-1.07970679607334\\
4.61	-1.04196040874979\\
4.62	-1.00370010760775\\
4.63	-0.964943858324395\\
4.64	-0.925709680585722\\
4.65	-0.886015650868469\\
4.66	-0.845879905132831\\
4.67	-0.805320641425842\\
4.68	-0.764356122395222\\
4.69	-0.72300467771346\\
4.7	-0.681284706411885\\
4.71	-0.639214679124462\\
4.72	-0.596813140240996\\
4.73	-0.554098709969424\\
4.74	-0.511090086306856\\
4.75	-0.467806046918982\\
4.76	-0.42426545092746\\
4.77	-0.380487240604887\\
4.78	-0.336490442976907\\
4.79	-0.292294171331037\\
4.8	-0.247917626631732\\
4.81	-0.203380098841231\\
4.82	-0.158700968145692\\
4.83	-0.11389970608613\\
4.84	-0.0689958765936314\\
4.85	-0.0240091369283488\\
4.86	0.0210407614782614\\
4.87	0.0661339722784911\\
4.88	0.111250553561258\\
4.89	0.15637046730336\\
4.9	0.20147357891965\\
4.91	0.246539656912697\\
4.92	0.29154837262248\\
4.93	0.336479300076685\\
4.94	0.38131191594216\\
4.95	0.426025599578099\\
4.96	0.470599633191519\\
4.97	0.515013202095583\\
4.98	0.559245395071351\\
4.99	0.603275204833507\\
5	0.64708152860063\\
5.01	0.690643168770565\\
5.02	0.733938833701454\\
5.03	0.776947138598982\\
5.04	0.819646606510378\\
5.05	0.86201566942574\\
5.06	0.904032669487205\\
5.07	0.945675860306525\\
5.08	0.986923408391576\\
5.09	1.02775339468233\\
5.1	1.06814381619685\\
5.11	1.10807258778777\\
5.12	1.14751754400986\\
5.13	1.18645644109915\\
5.14	1.22486695906414\\
5.15	1.26272670388959\\
5.16	1.30001320985343\\
5.17	1.33670394195729\\
5.18	1.37277629847115\\
5.19	1.40820761359255\\
5.2	1.44297516022099\\
5.21	1.47705615284791\\
5.22	1.51042775056274\\
5.23	1.54306706017559\\
5.24	1.57495113945704\\
5.25	1.6060570004954\\
5.26	1.63636161317215\\
5.27	1.66584190875588\\
5.28	1.69447478361522\\
5.29	1.7222371030513\\
5.3	1.74910570525024\\
5.31	1.77505740535607\\
5.32	1.80006899966455\\
5.33	1.8241172699385\\
5.34	1.84717898784496\\
5.35	1.8692309195147\\
5.36	1.89024983022457\\
5.37	1.91021248920314\\
5.38	1.92909567456005\\
5.39	1.94687617833952\\
5.4	1.96353081169855\\
5.41	1.9790364102101\\
5.42	1.99336983929178\\
5.43	2.00650799976041\\
5.44	2.01842783351283\\
5.45	2.02910632933341\\
5.46	2.03852052882855\\
5.47	2.04664753248846\\
5.48	2.05346450587675\\
5.49	2.05894868594787\\
5.5	2.06307738749276\\
5.51	2.06582800971301\\
5.52	2.06717804292358\\
5.53	2.06710507538436\\
5.54	2.06558680026058\\
5.55	2.06260102271214\\
5.56	2.05812566711192\\
5.57	2.05213878439292\\
5.58	2.0446185595242\\
5.59	2.03554331911532\\
5.6	2.02489153914911\\
5.61	2.01264185284229\\
5.62	1.99877305863367\\
5.63	1.98326412829914\\
5.64	1.96609421519305\\
5.65	1.94724266261506\\
5.66	1.92668901230158\\
5.67	1.90441301304089\\
5.68	1.88039462941067\\
5.69	1.85461405063672\\
5.7	1.82705169957136\\
5.71	1.79768824178992\\
5.72	1.76650616551727\\
5.73	1.73351459102179\\
5.74	1.69874473710052\\
5.75	1.66222866779577\\
5.76	1.62399862007929\\
5.77	1.5840869944783\\
5.78	1.54252634577428\\
5.79	1.4993493737746\\
5.8	1.45458891415783\\
5.81	1.40827792939298\\
5.82	1.36044949973374\\
5.83	1.31113681428865\\
5.84	1.26037316216813\\
5.85	1.20819192370986\\
5.86	1.15462656178375\\
5.87	1.0997106131782\\
5.88	1.04347768006916\\
5.89	0.985961421574072\\
5.9	0.927195545392457\\
5.91	0.867213799535325\\
5.92	0.806049964145649\\
5.93	0.743737843412182\\
5.94	0.680311257579085\\
5.95	0.615804035053893\\
5.96	0.550250004616453\\
5.97	0.483682987731539\\
5.98	0.416136790967945\\
5.99	0.347645198526905\\
6	0.278241964882759\\
6.01	0.207960807538834\\
6.02	0.136835399901552\\
6.03	0.064899364275797\\
6.04	-0.0078137350153767\\
6.05	-0.0812703983836273\\
6.06	-0.1554371975977\\
6.07	-0.23028078227221\\
6.08	-0.305767886219763\\
6.09	-0.381865333663346\\
6.1	-0.458540045305972\\
6.11	-0.535759044254577\\
6.12	-0.613489461795228\\
6.13	-0.691698543016744\\
6.14	-0.770353652279894\\
6.15	-0.849422278529399\\
6.16	-0.928872040446057\\
6.17	-1.00867069143636\\
6.18	-1.08878612445711\\
6.19	-1.16918637667251\\
6.2	-1.24983963394159\\
6.21	-1.3307142351335\\
6.22	-1.41177867626869\\
6.23	-1.49300161448405\\
6.24	-1.57435187181991\\
6.25	-1.65579843882732\\
6.26	-1.73731047799394\\
6.27	-1.81885732698693\\
6.28	-1.90040850171166\\
6.29	-1.98193369918483\\
6.3	-2.06340280022098\\
6.31	-2.14478587193137\\
6.32	-2.2260531700346\\
6.33	-2.30717514097791\\
6.34	-2.3881224238691\\
6.35	-2.4688658522182\\
6.36	-2.549376455489\\
6.37	-2.62962546046013\\
6.38	-2.70958429239565\\
6.39	-2.78922457602557\\
6.4	-2.86851813633628\\
6.41	-2.94743699917153\\
6.42	-3.02595339164442\\
6.43	-3.10403974236109\\
6.44	-3.18166868145694\\
6.45	-3.25881304044635\\
6.46	-3.33544585188683\\
6.47	-3.41154034885891\\
6.48	-3.48706996426294\\
6.49	-3.56200832993426\\
6.5	-3.63632927557818\\
6.51	-3.71000682752638\\
6.52	-3.78301520731648\\
6.53	-3.85532883009638\\
6.54	-3.92692230285545\\
6.55	-3.99777042248441\\
6.56	-4.06784817366584\\
6.57	-4.13713072659763\\
6.58	-4.20559343455125\\
6.59	-4.27321183126741\\
6.6	-4.33996162819101\\
6.61	-4.40581871154801\\
6.62	-4.4707591392665\\
6.63	-4.53475913774435\\
6.64	-4.59779509846599\\
6.65	-4.65984357447072\\
6.66	-4.7208812766752\\
6.67	-4.78088507005261\\
6.68	-4.83983196967098\\
6.69	-4.89769913659342\\
6.7	-4.9544638736428\\
6.71	-5.01010362103345\\
6.72	-5.06459595187249\\
6.73	-5.11791856753358\\
6.74	-5.17004929290541\\
6.75	-5.2209660715178\\
6.76	-5.27064696054794\\
6.77	-5.31907012570927\\
6.78	-5.36621383602566\\
6.79	-5.41205645849347\\
6.8	-5.45657645263401\\
6.81	-5.49975236493883\\
6.82	-5.54156282321053\\
6.83	-5.58198653080134\\
6.84	-5.62100226075219\\
6.85	-5.65858884983438\\
6.86	-5.69472519249653\\
6.87	-5.72939023471904\\
6.88	-5.76256296777837\\
6.89	-5.79422242192361\\
6.9	-5.82434765996747\\
6.91	-5.85291777079404\\
6.92	-5.87991186278556\\
6.93	-5.90530905717037\\
6.94	-5.92908848129426\\
6.95	-5.95122926181742\\
6.96	-5.97171051783914\\
6.97	-5.99051135395227\\
6.98	-6.00761085322982\\
6.99	-6.02298807014556\\
7	-6.03662202343094\\
7.01	-6.04849168887026\\
7.02	-6.05857599203636\\
7.03	-6.06685380096888\\
7.04	-6.07330391879716\\
7.05	-6.07790507631012\\
7.06	-6.08063592447504\\
7.07	-6.08147502690772\\
7.08	-6.08040085229603\\
7.09	-6.07739176677929\\
7.1	-6.07242602628575\\
7.11	-6.06548176883065\\
7.12	-6.05653700677717\\
7.13	-6.04556961906308\\
7.14	-6.03255734339544\\
7.15	-6.01748097172525\\
7.16	-6.00035259413684\\
7.17	-5.9812019468796\\
7.18	-5.96005875071483\\
7.19	-5.93695251410114\\
7.2	-5.91191254134364\\
7.21	-5.88496794062081\\
7.22	-5.85614763188674\\
7.23	-5.82548035464716\\
7.24	-5.79299467560736\\
7.25	-5.75871899619066\\
7.26	-5.72268155992598\\
7.27	-5.68491045970339\\
7.28	-5.64543364489651\\
7.29	-5.60427892835088\\
7.3	-5.56147399323748\\
7.31	-5.51704639977067\\
7.32	-5.47102359179003\\
7.33	-5.42343290320558\\
7.34	-5.37430156430599\\
7.35	-5.32365670792948\\
7.36	-5.27152537549724\\
7.37	-5.21793452290926\\
7.38	-5.16291102630245\\
7.39	-5.10648168767115\\
7.4	-5.04867324035013\\
7.41	-4.98951235436028\\
7.42	-4.92902564161714\\
7.43	-4.86723966100274\\
7.44	-4.80418092330098\\
7.45	-4.73987589599712\\
7.46	-4.67435100794178\\
7.47	-4.60763265388009\\
7.48	-4.53974719884656\\
7.49	-4.47072098242642\\
7.5	-4.40058032288412\\
7.51	-4.32935152115977\\
7.52	-4.25706086473449\\
7.53	-4.18373463136545\\
7.54	-4.10939909269165\\
7.55	-4.03408051771145\\
7.56	-3.95780517613297\\
7.57	-3.8805993415984\\
7.58	-3.80248929478356\\
7.59	-3.72350132637388\\
7.6	-3.64366173991806\\
7.61	-3.56299685456098\\
7.62	-3.481533007657\\
7.63	-3.39929655726544\\
7.64	-3.31631388452949\\
7.65	-3.23261139594039\\
7.66	-3.14821552548838\\
7.67	-3.06315273670219\\
7.68	-2.97744952457881\\
7.69	-2.89113241740544\\
7.7	-2.80422797847539\\
7.71	-2.71676280769991\\
7.72	-2.62876354311804\\
7.73	-2.54025686230629\\
7.74	-2.45126948369055\\
7.75	-2.36182816776212\\
7.76	-2.27195971820022\\
7.77	-2.18169098290319\\
7.78	-2.0910488549307\\
7.79	-2.00006027335928\\
7.8	-1.90875222405364\\
7.81	-1.81715174035623\\
7.82	-1.72528590369747\\
7.83	-1.6331818441292\\
7.84	-1.5408667407841\\
7.85	-1.44836782226338\\
7.86	-1.35571236695574\\
7.87	-1.26292770329004\\
7.88	-1.17004120992456\\
7.89	-1.07708031587555\\
7.9	-0.984072500587864\\
7.91	-0.891045293950452\\
7.92	-0.798026276259665\\
7.93	-0.705043078133095\\
7.94	-0.612123380376909\\
7.95	-0.519294913809536\\
7.96	-0.426585459044609\\
7.97	-0.334022846236078\\
7.98	-0.241634954788401\\
7.99	-0.149449713034721\\
8	-0.057495097885956\\
8.01	0.0342008655463183\\
8.02	0.125610104350272\\
8.03	0.21670449823465\\
8.04	0.307455879967159\\
8.05	0.397836035827569\\
8.06	0.487816706072714\\
8.07	0.577369585410621\\
8.08	0.666466323480991\\
8.09	0.755078525339356\\
8.1	0.843177751942214\\
8.11	0.930735520630532\\
8.12	1.01772330560905\\
8.13	1.1041125384189\\
8.14	1.18987460840099\\
8.15	1.27498086314793\\
8.16	1.35940260894202\\
8.17	1.44311111117716\\
8.18	1.5260775947625\\
8.19	1.60827324450574\\
8.2	1.68966920547405\\
8.21	1.77023658333086\\
8.22	1.84994644464648\\
8.23	1.92876981718118\\
8.24	2.00667769013878\\
8.25	2.08364101438959\\
8.26	2.15963070266118\\
8.27	2.23461762969579\\
8.28	2.30857263237324\\
8.29	2.38146650979845\\
8.3	2.45327002335265\\
8.31	2.52395389670767\\
8.32	2.59348881580267\\
8.33	2.661845428783\\
8.34	2.72899434590096\\
8.35	2.79490613937825\\
8.36	2.85955134323048\\
8.37	2.92290045305368\\
8.38	2.98492392577355\\
8.39	3.0455921793579\\
8.4	3.10487559249318\\
8.41	3.16274450422605\\
8.42	3.21916921357138\\
8.43	3.27411997908782\\
8.44	3.32756701842284\\
8.45	3.37948050782894\\
8.46	3.42983058165312\\
8.47	3.47858733180201\\
8.48	3.52572080718502\\
8.49	3.57120101313846\\
8.5	3.6149979108335\\
8.51	3.65708141667142\\
8.52	3.69742140166945\\
8.53	3.73598769084125\\
8.54	3.77275006257588\\
8.55	3.80767824801975\\
8.56	3.84074193046618\\
8.57	3.87191074475732\\
8.58	3.90115987988639\\
8.59	3.92849906906061\\
8.6	3.95395122243408\\
8.61	3.97753928231553\\
8.62	3.99928619757909\\
8.63	4.01921492408629\\
8.64	4.03734842517993\\
8.65	4.05370967224447\\
8.66	4.06832164532749\\
8.67	4.08120733381744\\
8.68	4.09238973717256\\
8.69	4.10189186569624\\
8.7	4.10973674135427\\
8.71	4.11594739862942\\
8.72	4.12054688540908\\
8.73	4.12355826390178\\
8.74	4.12500461157847\\
8.75	4.12490902213476\\
8.76	4.12329460647026\\
8.77	4.12018449368147\\
8.78	4.1156018320646\\
8.79	4.10956979012507\\
8.8	4.10211155759032\\
8.81	4.0932503464229\\
8.82	4.08300939183082\\
8.83	4.07141195327222\\
8.84	4.05848131545168\\
8.85	4.04424078930546\\
8.86	4.02871371297326\\
8.87	4.01192345275383\\
8.88	3.99389340404254\\
8.89	3.97464699224831\\
8.9	3.95420767368802\\
8.91	3.93259893645654\\
8.92	3.9098443012702\\
8.93	3.88596732228224\\
8.94	3.86099158786843\\
8.95	3.83494072138136\\
8.96	3.80783838187187\\
8.97	3.77970826477636\\
8.98	3.75057410256869\\
8.99	3.72045966537547\\
9	3.68938876155365\\
9.01	3.6573852382296\\
9.02	3.62447298179855\\
9.03	3.5906759183838\\
9.04	3.5560180142549\\
9.05	3.52052327620421\\
9.06	3.48421575188124\\
9.07	3.4471195300845\\
9.08	3.40925874101028\\
9.09	3.37065755645824\\
9.1	3.33134018999354\\
9.11	3.29133089706536\\
9.12	3.25065397508187\\
9.13	3.20933376344159\\
9.14	3.16739464352124\\
9.15	3.12486103862032\\
9.16	3.08175741386263\\
9.17	3.03810827605503\\
9.18	2.99393817350388\\
9.19	2.94927169578953\\
9.2	2.90413347349943\\
9.21	2.8585481779204\\
9.22	2.81254052069074\\
9.23	2.76613525341275\\
9.24	2.71935716722662\\
9.25	2.67223109234618\\
9.26	2.62478189755767\\
9.27	2.57703448968221\\
9.28	2.52901381300299\\
9.29	2.48074484865817\\
9.3	2.43225261400049\\
9.31	2.38356216192465\\
9.32	2.3346985801636\\
9.33	2.28568699055484\\
9.34	2.2365525482779\\
9.35	2.18732044106417\\
9.36	2.13801588838034\\
9.37	2.08866414058668\\
9.38	2.03929047807143\\
9.39	1.98992021036245\\
9.4	1.94057867521767\\
9.41	1.89129123769542\\
9.42	1.842083289206\\
9.43	1.79298024654593\\
9.44	1.74400755091599\\
9.45	1.69519066692455\\
9.46	1.64655508157738\\
9.47	1.59812630325529\\
9.48	1.54992986068091\\
9.49	1.50199130187585\\
9.5	1.45433619310949\\
9.51	1.40699011784069\\
9.52	1.35997867565359\\
9.53	1.31332748118878\\
9.54	1.26706216307077\\
9.55	1.2212083628332\\
9.56	1.17579173384265\\
9.57	1.13083794022214\\
9.58	1.08637265577539\\
9.59	1.04242156291274\\
9.6	0.999010351579664\\
9.61	0.956164718188692\\
9.62	0.91391036455559\\
9.63	0.872272996840497\\
9.64	0.831278324494705\\
9.65	0.790952059213685\\
9.66	0.751319913896909\\
9.67	0.712407601614908\\
9.68	0.674240834583982\\
9.69	0.63684532314885\\
9.7	0.600246774773485\\
9.71	0.564470893040261\\
9.72	0.529543376657476\\
9.73	0.495489918475213\\
9.74	0.462336204509404\\
9.75	0.430107912973868\\
9.76	0.398830713320009\\
9.77	0.368530265283715\\
9.78	0.339232217938955\\
9.79	0.310962208757395\\
9.8	0.283745862673313\\
9.81	0.257608791152906\\
9.82	0.232576591267029\\
9.83	0.208674844766257\\
9.84	0.185929117157026\\
9.85	0.164364956777525\\
9.86	0.144007893871847\\
9.87	0.124883439660799\\
9.88	0.107017085407625\\
9.89	0.0904343014767886\\
9.9	0.0751605363837914\\
9.91	0.0612212158338905\\
9.92	0.0486417417474338\\
9.93	0.0374474912693822\\
9.94	0.0276638157604525\\
9.95	0.0193160397671656\\
9.96	0.0124294599679366\\
9.97	0.00702934409219566\\
9.98	0.00314092980937871\\
9.99	0.000789423584471617\\
10	-5.0335863783462e-10\\
};
\addlegendentry{$\boldsymbol{\bar{\theta}(t)}$};

\addplot [color=blue,dashdotted, line width=1.8pt]
  table[row sep=crcr]{%
0	0\\
0.01	3.50095161885571e-10\\
0.02	5.58807946940832e-09\\
0.03	2.82217137607906e-08\\
0.04	8.89801921904061e-08\\
0.05	2.16714332476666e-07\\
0.06	4.48297268466585e-07\\
0.07	8.28525644006337e-07\\
0.08	1.4100213071071e-06\\
0.09	2.25313350339546e-06\\
0.1	3.42584156783778e-06\\
0.11	5.00365811372769e-06\\
0.12	7.06953271792609e-06\\
0.13	9.71375610134299e-06\\
0.14	1.30338648036504e-05\\
0.15	1.71345463512157e-05\\
0.16	2.21275449172445e-05\\
0.17	2.8131567473123e-05\\
0.18	3.5272190429948e-05\\
0.19	4.36817667692348e-05\\
0.2	5.34993336617924e-05\\
0.21	6.48705205737543e-05\\
0.22	7.7947457858755e-05\\
0.23	9.28886858352412e-05\\
0.24	0.000109859064347908\\
0.25	0.000129029682812246\\
0.26	0.000150577770741195\\
0.27	0.000174686608752884\\
0.28	0.000201545440058462\\
0.29	0.000231349382428984\\
0.3	0.000264299340640374\\
0.31	0.000300601919395424\\
0.32	0.000340469336721838\\
0.33	0.000384119337845302\\
0.34	0.000431775109536568\\
0.35	0.000483665194931547\\
0.36	0.000540023408823398\\
0.37	0.0006010887534256\\
0.38	0.000667105334604992\\
0.39	0.00073832227858379\\
0.4	0.000814993649109536\\
0.41	0.000897378365092008\\
0.42	0.000985740118706047\\
0.43	0.00108034729395931\\
0.44	0.00118147288572391\\
0.45	0.00128939441923101\\
0.46	0.00140439387002723\\
0.47	0.00152675758439197\\
0.48	0.0016567762002146\\
0.49	0.0017947445683305\\
0.5	0.00194096167431492\\
0.51	0.00209573056073368\\
0.52	0.00225935824984974\\
0.53	0.00243215566678448\\
0.54	0.00261443756313286\\
0.55	0.00280652244103133\\
0.56	0.00300873247767754\\
0.57	0.00322139345030077\\
0.58	0.00344483466158214\\
0.59	0.00367938886552355\\
0.6	0.00392539219376438\\
0.61	0.00418318408234484\\
0.62	0.0044531071989151\\
0.63	0.00473550737038905\\
0.64	0.00503073351104176\\
0.65	0.00533913755104965\\
0.66	0.00566107436547226\\
0.67	0.00599690170367465\\
0.68	0.00634698011918954\\
0.69	0.00671167290001794\\
0.7	0.00709134599936746\\
0.71	0.00748636796682719\\
0.72	0.0078971098799782\\
0.73	0.00832394527643853\\
0.74	0.00876725008634181\\
0.75	0.00922740256524841\\
0.76	0.00970478322748808\\
0.77	0.0101997747799331\\
0.78	0.0107127620562011\\
0.79	0.0112441319512861\\
0.8	0.0117942733566172\\
0.81	0.0123635770955436\\
0.82	0.0129524358592454\\
0.83	0.0135612441430683\\
0.84	0.0141903981832824\\
0.85	0.0148402958942625\\
0.86	0.0155113368060908\\
0.87	0.0162039220025791\\
0.88	0.0169184540597111\\
0.89	0.0176553369845023\\
0.9	0.018414976154278\\
0.91	0.0191977782563671\\
0.92	0.0200041512282111\\
0.93	0.020834504197888\\
0.94	0.021689247425049\\
0.95	0.0225687922422671\\
0.96	0.0234735509967982\\
0.97	0.0244039369927509\\
0.98	0.0253603644336664\\
0.99	0.0263432483655066\\
1	0.0273530046200489\\
1.01	0.0283900497586875\\
1.02	0.0294548010166398\\
1.03	0.0305476762475567\\
1.04	0.0316690938685365\\
1.05	0.03281947280554\\
1.06	0.0339992324392078\\
1.07	0.0352087925510766\\
1.08	0.0364485732701954\\
1.09	0.0377189950201389\\
1.1	0.0390204784664183\\
1.11	0.0403534444642884\\
1.12	0.041718314006949\\
1.13	0.0431155081741408\\
1.14	0.0445454480811334\\
1.15	0.0460085548281065\\
1.16	0.0475052494499206\\
1.17	0.0490359528662783\\
1.18	0.0506010858322747\\
1.19	0.0522010688893346\\
1.2	0.0538363223165376\\
1.21	0.0555072660823282\\
1.22	0.0572143197966108\\
1.23	0.058957902663229\\
1.24	0.0607384334328268\\
1.25	0.0625563303560918\\
1.26	0.0644120111373794\\
1.27	0.0663058928887162\\
1.28	0.0682383920841819\\
1.29	0.0702099245146695\\
1.3	0.0722209052430213\\
1.31	0.0742717485595411\\
1.32	0.0763628679378803\\
1.33	0.078494675991298\\
1.34	0.0806675844292934\\
1.35	0.0828820040146095\\
1.36	0.0851383445206078\\
1.37	0.0874370146890115\\
1.38	0.0897784221880182\\
1.39	0.0921629735707789\\
1.4	0.0945910742342439\\
1.41	0.0970631283783743\\
1.42	0.0995795389657169\\
1.43	0.102140707681344\\
1.44	0.104747034893152\\
1.45	0.107398919612526\\
1.46	0.110096759455363\\
1.47	0.112840950603449\\
1.48	0.115631887766204\\
1.49	0.118469964142775\\
1.5	0.121355571384491\\
1.51	0.124289099557669\\
1.52	0.12727093710678\\
1.53	0.130301470817961\\
1.54	0.133381085782881\\
1.55	0.136510165362962\\
1.56	0.139689091153948\\
1.57	0.142918242950818\\
1.58	0.146197998713052\\
1.59	0.149528734530246\\
1.6	0.152910824588066\\
1.61	0.156344641134555\\
1.62	0.159830554446772\\
1.63	0.163368932797788\\
1.64	0.166960142424015\\
1.65	0.170604547492876\\
1.66	0.174302510070818\\
1.67	0.178054390091661\\
1.68	0.181860545325288\\
1.69	0.185721331346665\\
1.7	0.189637101505207\\
1.71	0.193608206894466\\
1.72	0.197634996322167\\
1.73	0.201717816280561\\
1.74	0.205857010917122\\
1.75	0.21005292200557\\
1.76	0.21430588891722\\
1.77	0.218616248592667\\
1.78	0.222984335513792\\
1.79	0.227410481676095\\
1.8	0.23189501656136\\
1.81	0.236438267110636\\
1.82	0.241040557697545\\
1.83	0.245702210101914\\
1.84	0.250423543483726\\
1.85	0.255204874357389\\
1.86	0.260046516566335\\
1.87	0.264948781257919\\
1.88	0.269911976858655\\
1.89	0.274936409049754\\
1.9	0.280022380742985\\
1.91	0.285170192056844\\
1.92	0.290380140293043\\
1.93	0.295652519913307\\
1.94	0.300987622516483\\
1.95	0.306385736815959\\
1.96	0.311847148617392\\
1.97	0.317372140796744\\
1.98	0.322960993278627\\
1.99	0.328613983014955\\
2	0.334331383963891\\
2.01	0.340113467069114\\
2.02	0.345960500239376\\
2.03	0.351872748328369\\
2.04	0.357850473114888\\
2.05	0.363893933283296\\
2.06	0.370003384404289\\
2.07	0.376179078915957\\
2.08	0.382421266105145\\
2.09	0.388730192089106\\
2.1	0.395106099797451\\
2.11	0.401549228954396\\
2.12	0.408059816061295\\
2.13	0.41463809437947\\
2.14	0.421284293913335\\
2.15	0.427998641393798\\
2.16	0.434781360261969\\
2.17	0.44163267065314\\
2.18	0.44855278938106\\
2.19	0.455541929922498\\
2.2	0.462600302402083\\
2.21	0.469728113577438\\
2.22	0.476925566824586\\
2.23	0.484192862123648\\
2.24	0.491530196044813\\
2.25	0.498937761734598\\
2.26	0.506415748902376\\
2.27	0.513964343807192\\
2.28	0.521583729244846\\
2.29	0.529274084535265\\
2.3	0.537035585510132\\
2.31	0.54486840450081\\
2.32	0.55277271032652\\
2.33	0.560748668282803\\
2.34	0.568796440130251\\
2.35	0.5769161840835\\
2.36	0.585108054800506\\
2.37	0.593372203372076\\
2.38	0.601708777311672\\
2.39	0.610117920545485\\
2.4	0.618599773402763\\
2.41	0.627154472606414\\
2.42	0.635782151263865\\
2.43	0.644482938858191\\
2.44	0.653256961239493\\
2.45	0.662104340616548\\
2.46	0.671025195548712\\
2.47	0.680019640938083\\
2.48	0.689087788021918\\
2.49	0.698229744365313\\
2.5	0.707445613854133\\
2.51	0.716735496688196\\
2.52	0.726099489374712\\
2.53	0.735537684721976\\
2.54	0.745050171833308\\
2.55	0.754637036101248\\
2.56	0.764298359201998\\
2.57	0.774034219090108\\
2.58	0.783844689993423\\
2.59	0.793729842408257\\
2.6	0.803689743094832\\
2.61	0.813724455072947\\
2.62	0.823834037617897\\
2.63	0.834018546256636\\
2.64	0.844278032764177\\
2.65	0.854612545160233\\
2.66	0.865022127706105\\
2.67	0.875506820901798\\
2.68	0.886066661483382\\
2.69	0.896701682420587\\
2.7	0.907411912914637\\
2.71	0.918197378396312\\
2.72	0.929058100524251\\
2.73	0.939994097183484\\
2.74	0.951005382484199\\
2.75	0.962091966760734\\
2.76	0.973253856570806\\
2.77	0.984491054694965\\
2.78	0.995803560136278\\
2.79	1.00719136812024\\
2.8	1.0186544700949\\
2.81	1.03019285373124\\
2.82	1.04180650292374\\
2.83	1.05349539779123\\
2.84	1.06525951467784\\
2.85	1.07709882615435\\
2.86	1.08901330101958\\
2.87	1.10100290430214\\
2.88	1.11306759726232\\
2.89	1.12520733739419\\
2.9	1.137422078428\\
2.91	1.14971177033271\\
2.92	1.16207635931874\\
2.93	1.17451578784103\\
2.94	1.18702999460217\\
2.95	1.19961891455584\\
2.96	1.21228247891044\\
2.97	1.22502061513293\\
2.98	1.23783324695285\\
2.99	1.25072029436658\\
3	1.26368167364182\\
3.01	1.27671729732221\\
3.02	1.28982707423224\\
3.03	1.30301090948231\\
3.04	1.31626870447397\\
3.05	1.32960035690547\\
3.06	1.34300576077739\\
3.07	1.3564848063985\\
3.08	1.37003738039191\\
3.09	1.38366336570129\\
3.1	1.39736264159734\\
3.11	1.41113508368452\\
3.12	1.42498056390784\\
3.13	1.43889895056001\\
3.14	1.45289010828859\\
3.15	1.46695389810353\\
3.16	1.48109017738476\\
3.17	1.49529879989003\\
3.18	1.50957961576293\\
3.19	1.52393247154112\\
3.2	1.53835721016468\\
3.21	1.55285367098474\\
3.22	1.5674216897722\\
3.23	1.58206109872675\\
3.24	1.59677172648594\\
3.25	1.61155339813455\\
3.26	1.62640593521407\\
3.27	1.64132915573239\\
3.28	1.65632287417364\\
3.29	1.6713869015083\\
3.3	1.68652104520335\\
3.31	1.7017251092327\\
3.32	1.71699889408776\\
3.33	1.73234219678821\\
3.34	1.74775481089289\\
3.35	1.76323652651093\\
3.36	1.77878713031299\\
3.37	1.79440640554275\\
3.38	1.81009413202847\\
3.39	1.82585008619479\\
3.4	1.84167404107471\\
3.41	1.85756576632166\\
3.42	1.87352502822181\\
3.43	1.88955158970655\\
3.44	1.90564521036504\\
3.45	1.92180564645705\\
3.46	1.93803265092585\\
3.47	1.95432597341137\\
3.48	1.97068536026341\\
3.49	1.9871105545551\\
3.5	2.00360129609647\\
3.51	2.02015732144819\\
3.52	2.03677836393546\\
3.53	2.0534641536621\\
3.54	2.0702144175247\\
3.55	2.08702887922702\\
3.56	2.10390725929452\\
3.57	2.12084927508899\\
3.58	2.13785464082338\\
3.59	2.15492306757678\\
3.6	2.17205426330952\\
3.61	2.18924793287846\\
3.62	2.20650377805236\\
3.63	2.2238214975275\\
3.64	2.24120078694332\\
3.65	2.2586413388983\\
3.66	2.27614284296594\\
3.67	2.29370498571091\\
3.68	2.3113274507053\\
3.69	2.32900991854505\\
3.7	2.34675206686647\\
3.71	2.364553570363\\
3.72	2.38241410080195\\
3.73	2.40033332704152\\
3.74	2.4183109150479\\
3.75	2.43634652791247\\
3.76	2.45443982586917\\
3.77	2.47259046631204\\
3.78	2.49079810381279\\
3.79	2.50906239013859\\
3.8	2.52738297426997\\
3.81	2.5457595024188\\
3.82	2.56419161804645\\
3.83	2.58267896188206\\
3.84	2.60122117194094\\
3.85	2.61981788354307\\
3.86	2.63846872933174\\
3.87	2.65717333929232\\
3.88	2.67593134077115\\
3.89	2.69474235849452\\
3.9	2.71360601458781\\
3.91	2.73252192859472\\
3.92	2.75148971749661\\
3.93	2.77050899573202\\
3.94	2.78957937521618\\
3.95	2.80870046536078\\
3.96	2.82787187309374\\
3.97	2.84709320287915\\
3.98	2.8663640567373\\
3.99	2.8856840342648\\
4	2.90505273265488\\
4.01	2.92446974671769\\
4.02	2.94393466890083\\
4.03	2.96344708930985\\
4.04	2.98300659572898\\
4.05	3.00261277364187\\
4.06	3.0222652062525\\
4.07	3.04196347450615\\
4.08	3.06170715711044\\
4.09	3.08149583055659\\
4.1	3.10132906914062\\
4.11	3.12120644498478\\
4.12	3.14112752805896\\
4.13	3.16109188620233\\
4.14	3.18109908514493\\
4.15	3.20114868852947\\
4.16	3.22124025793312\\
4.17	3.24137335288951\\
4.18	3.26154753091067\\
4.19	3.28176234750923\\
4.2	3.30201735622053\\
4.21	3.32231210862497\\
4.22	3.34264615437036\\
4.23	3.36301904119433\\
4.24	3.38343031494693\\
4.25	3.40387951961321\\
4.26	3.42436619733592\\
4.27	3.44488988843831\\
4.28	3.46545013144694\\
4.29	3.48604646311467\\
4.3	3.50667841844362\\
4.31	3.52734553070829\\
4.32	3.54804733147871\\
4.33	3.56878335064366\\
4.34	3.58955311643399\\
4.35	3.61035615544599\\
4.36	3.63119199266483\\
4.37	3.65206015148809\\
4.38	3.67296015374932\\
4.39	3.6938915197417\\
4.4	3.71485376824178\\
4.41	3.7358464165332\\
4.42	3.75686898043058\\
4.43	3.77792097430341\\
4.44	3.79900191110001\\
4.45	3.82011130237156\\
4.46	3.84124865829618\\
4.47	3.86241348770308\\
4.48	3.88360529809675\\
4.49	3.90482359568121\\
4.5	3.92606788538433\\
4.51	3.9473376708822\\
4.52	3.96863245462351\\
4.53	3.98995173785406\\
4.54	4.01129502064121\\
4.55	4.03266180189854\\
4.56	4.05405157941036\\
4.57	4.07546384985644\\
4.58	4.09689810883669\\
4.59	4.11835385089591\\
4.6	4.13983056954856\\
4.61	4.16132775730364\\
4.62	4.18284490568954\\
4.63	4.20438150527893\\
4.64	4.22593704571377\\
4.65	4.24751101573026\\
4.66	4.26910290318387\\
4.67	4.29071219507444\\
4.68	4.31233837757123\\
4.69	4.3339809360381\\
4.7	4.35563935505862\\
4.71	4.37731311846133\\
4.72	4.3990017093449\\
4.73	4.42070461010344\\
4.74	4.44242130245174\\
4.75	4.46415126745059\\
4.76	4.48589398553215\\
4.77	4.50764893652524\\
4.78	4.52941559968078\\
4.79	4.55119345369716\\
4.8	4.5729819767457\\
4.81	4.59478064649603\\
4.82	4.61658894014164\\
4.83	4.63840633442528\\
4.84	4.6602323056645\\
4.85	4.68206632977716\\
4.86	4.70390788230696\\
4.87	4.72575643844895\\
4.88	4.74761147307512\\
4.89	4.76947246075994\\
4.9	4.79133887580594\\
4.91	4.81321019226929\\
4.92	4.83508588398539\\
4.93	4.85696542459447\\
4.94	4.87884828756718\\
4.95	4.9007339462302\\
4.96	4.92262187379186\\
4.97	4.94451154336773\\
4.98	4.96640242800623\\
4.99	4.98829400071427\\
5	5.01018573448283\\
5.01	5.03207710231257\\
5.02	5.05396757723946\\
5.03	5.07585663236033\\
5.04	5.09774374085852\\
5.05	5.11962837602942\\
5.06	5.14151001130606\\
5.07	5.16338812028468\\
5.08	5.18526217675032\\
5.09	5.2071316547023\\
5.1	5.22899602837981\\
5.11	5.25085477228741\\
5.12	5.27270736122055\\
5.13	5.29455327029102\\
5.14	5.31639197495249\\
5.15	5.33822295102589\\
5.16	5.36004567472491\\
5.17	5.38185962268139\\
5.18	5.4036642719707\\
5.19	5.42545910013713\\
5.2	5.44724358521924\\
5.21	5.46901720577519\\
5.22	5.49077944090803\\
5.23	5.51252977029094\\
5.24	5.53426767419254\\
5.25	5.55599263350206\\
5.26	5.57770412975454\\
5.27	5.59940164515596\\
5.28	5.62108466260841\\
5.29	5.64275266573513\\
5.3	5.6644051389056\\
5.31	5.68604156726052\\
5.32	5.70766143673683\\
5.33	5.72926423409265\\
5.34	5.75084944693216\\
5.35	5.77241656373049\\
5.36	5.79396507385852\\
5.37	5.81549446760771\\
5.38	5.83700423621479\\
5.39	5.85849387188648\\
5.4	5.87996286782415\\
5.41	5.9014107182484\\
5.42	5.92283691842364\\
5.43	5.94424096468259\\
5.44	5.96562235445074\\
5.45	5.98698058627077\\
5.46	6.00831515982688\\
5.47	6.02962557596915\\
5.48	6.05091133673773\\
5.49	6.07217194538707\\
5.5	6.09340690641007\\
5.51	6.11461572556216\\
5.52	6.1357979098853\\
5.53	6.15695296773198\\
5.54	6.17808040878913\\
5.55	6.19917974410194\\
5.56	6.22025048609768\\
5.57	6.2412921486094\\
5.58	6.2623042468996\\
5.59	6.28328629768382\\
5.6	6.30423781915416\\
5.61	6.32515833100278\\
5.62	6.34604735444523\\
5.63	6.36690441224382\\
5.64	6.38772902873088\\
5.65	6.40852072983191\\
5.66	6.42927904308869\\
5.67	6.45000349768237\\
5.68	6.47069362445637\\
5.69	6.49134895593931\\
5.7	6.51196902636778\\
5.71	6.53255337170914\\
5.72	6.55310152968412\\
5.73	6.5736130397894\\
5.74	6.59408744332016\\
5.75	6.61452428339242\\
5.76	6.63492310496544\\
5.77	6.65528345486393\\
5.78	6.67560488180024\\
5.79	6.69588693639641\\
5.8	6.71612917120621\\
5.81	6.73633114073701\\
5.82	6.75649240147162\\
5.83	6.77661251189002\\
5.84	6.79669103249096\\
5.85	6.8167275258136\\
5.86	6.83672155645886\\
5.87	6.85667269111087\\
5.88	6.8765804985582\\
5.89	6.89644454971504\\
5.9	6.91626441764226\\
5.91	6.93603967756846\\
5.92	6.95576990691077\\
5.93	6.97545468529571\\
5.94	6.99509359457981\\
5.95	7.01468621887024\\
5.96	7.0342321445453\\
5.97	7.05373096027476\\
5.98	7.07318225704018\\
5.99	7.09258562815505\\
6	7.11194066928488\\
6.01	7.13124697846715\\
6.02	7.15050415613119\\
6.03	7.16971180511787\\
6.04	7.1888695306993\\
6.05	7.20797694059832\\
6.06	7.2270336450079\\
6.07	7.24603925661052\\
6.08	7.26499339059724\\
6.09	7.2838956646869\\
6.1	7.302745699145\\
6.11	7.32154311680256\\
6.12	7.3402875430749\\
6.13	7.35897860598017\\
6.14	7.37761593615791\\
6.15	7.39619916688739\\
6.16	7.41472793410588\\
6.17	7.43320187642677\\
6.18	7.45162063515759\\
6.19	7.46998385431788\\
6.2	7.48829118065697\\
6.21	7.50654226367163\\
6.22	7.52473675562355\\
6.23	7.54287431155674\\
6.24	7.56095458931478\\
6.25	7.57897724955799\\
6.26	7.59694195578036\\
6.27	7.61484837432649\\
6.28	7.63269617440827\\
6.29	7.65048502812153\\
6.3	7.66821461046247\\
6.31	7.68588459934407\\
6.32	7.7034946756122\\
6.33	7.72104452306177\\
6.34	7.73853382845261\\
6.35	7.7559622815253\\
6.36	7.77332957501681\\
6.37	7.79063540467599\\
6.38	7.807879469279\\
6.39	7.82506147064453\\
6.4	7.84218111364885\\
6.41	7.85923810624083\\
6.42	7.87623215945668\\
6.43	7.89316298743466\\
6.44	7.91003030742959\\
6.45	7.9268338398272\\
6.46	7.94357330815837\\
6.47	7.96024843911319\\
6.48	7.97685896255492\\
6.49	7.99340461153373\\
6.5	8.00988512230034\\
6.51	8.02630023431951\\
6.52	8.04264969028332\\
6.53	8.05893323612439\\
6.54	8.07515062102886\\
6.55	8.09130159744924\\
6.56	8.10738592111715\\
6.57	8.12340335105586\\
6.58	8.13935364959263\\
6.59	8.15523658237099\\
6.6	8.17105191836281\\
6.61	8.18679942988016\\
6.62	8.20247889258713\\
6.63	8.21809008551136\\
6.64	8.23363279105547\\
6.65	8.24910679500836\\
6.66	8.26451188655625\\
6.67	8.27984785829365\\
6.68	8.29511450623411\\
6.69	8.3103116298208\\
6.7	8.32543903193697\\
6.71	8.34049651891616\\
6.72	8.35548390055235\\
6.73	8.37040099010982\\
6.74	8.38524760433291\\
6.75	8.40002356345563\\
6.76	8.41472869121101\\
6.77	8.42936281484035\\
6.78	8.44392576510225\\
6.79	8.45841737628153\\
6.8	8.47283748619787\\
6.81	8.48718593621435\\
6.82	8.50146257124581\\
6.83	8.51566723976697\\
6.84	8.52979979382047\\
6.85	8.54386008902459\\
6.86	8.55784798458094\\
6.87	8.57176334328184\\
6.88	8.58560603151758\\
6.89	8.59937591928354\\
6.9	8.61307288018696\\
6.91	8.62669679145375\\
6.92	8.6402475339349\\
6.93	8.65372499211284\\
6.94	8.66712905410758\\
6.95	8.6804596116826\\
6.96	8.69371656025064\\
6.97	8.70689979887923\\
6.98	8.72000923029604\\
6.99	8.73304476089407\\
7	8.74600630073663\\
7.01	8.75889376356208\\
7.02	8.77170706678843\\
7.03	8.78444613151772\\
7.04	8.79711088254022\\
7.05	8.80970124833839\\
7.06	8.82221716109068\\
7.07	8.8346585566751\\
7.08	8.84702537467263\\
7.09	8.85931755837038\\
7.1	8.87153505476455\\
7.11	8.88367781456325\\
7.12	8.895745792189\\
7.13	8.90773894578117\\
7.14	8.91965723719805\\
7.15	8.93150063201885\\
7.16	8.94326909954543\\
7.17	8.95496261280378\\
7.18	8.9665811485454\\
7.19	8.97812468724836\\
7.2	8.98959321311818\\
7.21	9.00098671408857\\
7.22	9.01230518182181\\
7.23	9.02354861170903\\
7.24	9.03471700287028\\
7.25	9.04581035815426\\
7.26	9.056828684138\\
7.27	9.06777199112616\\
7.28	9.07864029315024\\
7.29	9.08943360796748\\
7.3	9.10015195705957\\
7.31	9.11079536563117\\
7.32	9.12136386260816\\
7.33	9.13185748063564\\
7.34	9.14227625607582\\
7.35	9.15262022900552\\
7.36	9.16288944321362\\
7.37	9.1730839461981\\
7.38	9.18320378916302\\
7.39	9.19324902701514\\
7.4	9.20321971836036\\
7.41	9.21311592549997\\
7.42	9.22293771442657\\
7.43	9.23268515481985\\
7.44	9.24235832004206\\
7.45	9.25195728713329\\
7.46	9.26148213680652\\
7.47	9.27093295344238\\
7.48	9.28030982508373\\
7.49	9.28961284342993\\
7.5	9.29884210383095\\
7.51	9.3079977052812\\
7.52	9.31707975041309\\
7.53	9.32608834549038\\
7.54	9.3350236004013\\
7.55	9.34388562865134\\
7.56	9.35267454735595\\
7.57	9.36139047723277\\
7.58	9.37003354259387\\
7.59	9.3786038713375\\
7.6	9.38710159493974\\
7.61	9.39552684844586\\
7.62	9.4038797704614\\
7.63	9.41216050314303\\
7.64	9.42036919218913\\
7.65	9.42850598683013\\
7.66	9.43657103981858\\
7.67	9.44456450741899\\
7.68	9.45248654939738\\
7.69	9.46033732901056\\
7.7	9.46811701299521\\
7.71	9.47582577155661\\
7.72	9.48346377835721\\
7.73	9.49103121050483\\
7.74	9.49852824854066\\
7.75	9.505955076427\\
7.76	9.51331188153469\\
7.77	9.52059885463028\\
7.78	9.527816189863\\
7.79	9.53496408475132\\
7.8	9.54204274016941\\
7.81	9.54905236033317\\
7.82	9.5559931527861\\
7.83	9.56286532838484\\
7.84	9.56966910128442\\
7.85	9.57640468892332\\
7.86	9.58307231200812\\
7.87	9.58967219449801\\
7.88	9.59620456358891\\
7.89	9.60266964969738\\
7.9	9.60906768644418\\
7.91	9.61539891063766\\
7.92	9.62166356225672\\
7.93	9.62786188443363\\
7.94	9.63399412343641\\
7.95	9.64006052865111\\
7.96	9.6460613525636\\
7.97	9.65199685074124\\
7.98	9.65786728181415\\
7.99	9.66367290745627\\
8	9.66941399236602\\
8.01	9.67509080424679\\
8.02	9.68070361378708\\
8.03	9.68625269464027\\
8.04	9.69173832340428\\
8.05	9.69716077960071\\
8.06	9.70252034565385\\
8.07	9.70781730686932\\
8.08	9.71305195141242\\
8.09	9.71822457028614\\
8.1	9.72333545730898\\
8.11	9.7283849090923\\
8.12	9.73337322501753\\
8.13	9.73830070721295\\
8.14	9.74316766053023\\
8.15	9.74797439252063\\
8.16	9.75272121341092\\
8.17	9.75740843607897\\
8.18	9.76203637602901\\
8.19	9.76660535136661\\
8.2	9.77111568277335\\
8.21	9.77556769348112\\
8.22	9.77996170924618\\
8.23	9.78429805832283\\
8.24	9.78857707143684\\
8.25	9.79279908175848\\
8.26	9.79696442487529\\
8.27	9.80107343876448\\
8.28	9.80512646376507\\
8.29	9.80912384254962\\
8.3	9.81306592009573\\
8.31	9.81695304365717\\
8.32	9.82078556273463\\
8.33	9.82456382904624\\
8.34	9.8282881964977\\
8.35	9.83195902115209\\
8.36	9.83557666119936\\
8.37	9.83914147692548\\
8.38	9.84265383068124\\
8.39	9.84611408685076\\
8.4	9.84952261181962\\
8.41	9.85287977394265\\
8.42	9.85618594351144\\
8.43	9.85944149272145\\
8.44	9.8626467956388\\
8.45	9.86580222816673\\
8.46	9.86890816801171\\
8.47	9.87196499464918\\
8.48	9.87497308928902\\
8.49	9.87793283484057\\
8.5	9.88084461587739\\
8.51	9.88370881860163\\
8.52	9.88652583080808\\
8.53	9.88929604184781\\
8.54	9.89201984259156\\
8.55	9.89469762539264\\
8.56	9.89732978404965\\
8.57	9.89991671376865\\
8.58	9.90245881112516\\
8.59	9.90495647402568\\
8.6	9.90741010166887\\
8.61	9.90982009450644\\
8.62	9.9121868542036\\
8.63	9.91451078359918\\
8.64	9.91679228666541\\
8.65	9.91903176846731\\
8.66	9.92122963512169\\
8.67	9.92338629375588\\
8.68	9.92550215246597\\
8.69	9.92757762027477\\
8.7	9.92961310708936\\
8.71	9.93160902365834\\
8.72	9.93356578152854\\
8.73	9.93548379300162\\
8.74	9.93736347109001\\
8.75	9.9392052294727\\
8.76	9.94100948245056\\
8.77	9.94277664490127\\
8.78	9.9445071322339\\
8.79	9.94620136034315\\
8.8	9.9478597455631\\
8.81	9.94948270462073\\
8.82	9.9510706545889\\
8.83	9.95262401283908\\
8.84	9.95414319699362\\
8.85	9.95562862487768\\
8.86	9.95708071447069\\
8.87	9.95849988385758\\
8.88	9.95988655117943\\
8.89	9.96124113458391\\
8.9	9.96256405217518\\
8.91	9.96385572196352\\
8.92	9.96511656181448\\
8.93	9.96634698939771\\
8.94	9.9675474221353\\
8.95	9.96871827714983\\
8.96	9.96985997121198\\
8.97	9.97097292068769\\
8.98	9.97205754148503\\
8.99	9.97311424900057\\
9	9.9741434580654\\
9.01	9.97514558289076\\
9.02	9.9761210370132\\
9.03	9.97707023323946\\
9.04	9.97799358359077\\
9.05	9.97889149924693\\
9.06	9.97976439048984\\
9.07	9.98061266664673\\
9.08	9.98143673603285\\
9.09	9.98223700589392\\
9.1	9.98301388234802\\
9.11	9.98376777032715\\
9.12	9.98449907351835\\
9.13	9.9852081943044\\
9.14	9.98589553370413\\
9.15	9.98656149131231\\
9.16	9.98720646523907\\
9.17	9.987830852049\\
9.18	9.98843504669972\\
9.19	9.98901944248015\\
9.2	9.98958443094821\\
9.21	9.99013040186829\\
9.22	9.99065774314807\\
9.23	9.99116684077515\\
9.24	9.99165807875306\\
9.25	9.99213183903695\\
9.26	9.99258850146885\\
9.27	9.99302844371245\\
9.28	9.99345204118747\\
9.29	9.99385966700367\\
9.3	9.99425169189431\\
9.31	9.99462848414926\\
9.32	9.99499040954764\\
9.33	9.99533783129009\\
9.34	9.99567110993049\\
9.35	9.99599060330736\\
9.36	9.99629666647473\\
9.37	9.99658965163265\\
9.38	9.99686990805722\\
9.39	9.99713778203019\\
9.4	9.99739361676807\\
9.41	9.99763775235092\\
9.42	9.99787052565056\\
9.43	9.99809227025841\\
9.44	9.9983033164129\\
9.45	9.99850399092638\\
9.46	9.99869461711162\\
9.47	9.99887551470783\\
9.48	9.9990469998063\\
9.49	9.9992093847755\\
9.5	9.9993629781858\\
9.51	9.99950808473369\\
9.52	9.9996450051656\\
9.53	9.99977403620122\\
9.54	9.99989547045635\\
9.55	10.0000095963654\\
9.56	10.0001166981033\\
9.57	10.000217055507\\
9.58	10.0003109439966\\
9.59	10.000398634496\\
9.6	10.0004803933526\\
9.61	10.0005564822577\\
9.62	10.0006271581651\\
9.63	10.0006926732101\\
9.64	10.0007532746279\\
9.65	10.0008092046712\\
9.66	10.0008607005274\\
9.67	10.0009079942361\\
9.68	10.0009513126049\\
9.69	10.0009908771258\\
9.7	10.0010269038901\\
9.71	10.0010596035043\\
9.72	10.0010891810037\\
9.73	10.0011158357671\\
9.74	10.0011397614302\\
9.75	10.0011611457987\\
9.76	10.0011801707607\\
9.77	10.0011970121996\\
9.78	10.0012118399049\\
9.79	10.001224817484\\
9.8	10.0012361022727\\
9.81	10.0012458452457\\
9.82	10.0012541909259\\
9.83	10.0012612772942\\
9.84	10.001267235698\\
9.85	10.0012721907595\\
9.86	10.0012762602838\\
9.87	10.0012795551662\\
9.88	10.0012821792986\\
9.89	10.0012842294765\\
9.9	10.0012857953047\\
9.91	10.0012869591024\\
9.92	10.0012877958086\\
9.93	10.001288372886\\
9.94	10.0012887502254\\
9.95	10.0012889800487\\
9.96	10.0012891068123\\
9.97	10.0012891671092\\
9.98	10.0012891895708\\
9.99	10.001289194769\\
10	10.0012891951164\\
};
\addlegendentry{$\boldsymbol{\bar{\psi}(t)}$};

\end{axis}

==> pics/GenPosition.tikz <==
\begin{axis}[%
view={   0}{  90},
axis x line=left,
axis y line=left,
width=7.5in,
height=2.5in,
at={(0.948in,0.602in)},
scale only axis,
xmin=0,
xmax=10,
xlabel={\textbf{Time [s]}},
xmajorgrids,
ymin=-1,
ymax=8,
ylabel={\textbf{Position [m]}},
ymajorgrids,
axis background/.style={fill=white},
title style={font=\bfseries},
% title={The translational position of the generated trajectory},
legend style={at={(0.02,0.13)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=red,dashed, line width=1.7pt]
  table[row sep=crcr]{%
0	3.10123445131442e-11\\
0.909090909090909	4.46201170867125e-11\\
1.81818181818182	7.70603237271442e-11\\
2.72727272727273	1.43146567043788e-10\\
3.63636363636364	0.00728123438210353\\
4.54545454545455	1.47721577252426\\
5.45454545454545	0.934447987435146\\
6.36363636363636	3.01464629205433\\
7.27272727272727	0.999999999603838\\
8.18181818181818	0.999999999838722\\
9.09090909090909	0.999999999959841\\
10	1.00000000001233\\
};
\addlegendentry{\textbf{boundary x}};

\addplot [color=black,dashed,line width=1.7pt]
  table[row sep=crcr]{%
0	1.25443892812992e-10\\
0.909090909090909	8.5661454126855e-11\\
1.81818181818182	-3.94795242990265e-12\\
2.72727272727273	-1.71311871667669e-10\\
3.63636363636364	1.20970754791794\\
4.54545454545455	1.06049101864591\\
5.45454545454545	1.31352572739225\\
6.36363636363636	1.11046101490462\\
7.27272727272727	-0.50000000011985\\
8.18181818181818	-0.499999999975104\\
9.09090909090909	-0.499999999899852\\
10	-0.499999999867077\\
};
\addlegendentry{\textbf{boundary y}};

\addplot [color=blue,dashed, line width=1.7pt]
  table[row sep=crcr]{%
0	4.99999999968968\\
0.909090909090909	4.99999999964113\\
1.81818181818182	4.99999999953104\\
2.72727272727273	4.99999999932314\\
3.63636363636364	6.34864683112778\\
4.54545454545455	6.13867895250733\\
5.45454545454545	7.05776259751903\\
6.36363636363636	5.29916992546262\\
7.27272727272727	4.99999999959785\\
8.18181818181818	4.99999999958939\\
9.09090909090909	4.99999999958516\\
10	4.99999999958336\\
};
\addlegendentry{\textbf{boundary z}};

\addplot [color=red,solid,line width=1.5pt]
  table[row sep=crcr]{%
0	3.10123445131442e-11\\
0.01	3.5327285265796e-11\\
0.02	9.64922785289494e-11\\
0.03	3.74912207136745e-10\\
0.04	1.16526405517359e-09\\
0.05	2.9199273508601e-09\\
0.06	6.27241460943912e-09\\
0.07	1.20608017760616e-08\\
0.08	2.13511586686727e-08\\
0.09	3.54609794208976e-08\\
0.1	5.59826129249276e-08\\
0.11	8.48066932744058e-08\\
0.12	1.24145570207314e-07\\
0.13	1.76556739548856e-07\\
0.14	2.44966273654349e-07\\
0.15	3.32692251852102e-07\\
0.16	4.43468190886309e-07\\
0.17	5.81466475359931e-07\\
0.18	7.51321788177581e-07\\
0.19	9.58154540988415e-07\\
0.2	1.20759430462901e-06\\
0.21	1.50580323956626e-06\\
0.22	1.85949952634026e-06\\
0.23	2.27598079600717e-06\\
0.24	2.76314756058214e-06\\
0.25	3.32952664348217e-06\\
0.26	3.98429460996899e-06\\
0.27	4.73730119759197e-06\\
0.28	5.599092746631e-06\\
0.29	6.58093563053936e-06\\
0.3	7.6948396863866e-06\\
0.31	8.95358164530146e-06\\
0.32	1.03707285629147e-05\\
0.33	1.19606612498022e-05\\
0.34	1.37385977019273e-05\\
0.35	1.57206165310845e-05\\
0.36	1.79236803953416e-05\\
0.37	2.03656594294829e-05\\
0.38	2.30653546754522e-05\\
0.39	2.60425215127954e-05\\
0.4	2.93178930891039e-05\\
0.41	3.29132037504567e-05\\
0.42	3.68512124718638e-05\\
0.43	4.11557262877093e-05\\
0.44	4.58516237221938e-05\\
0.45	5.09648782197772e-05\\
0.46	5.65225815756224e-05\\
0.47	6.25529673660372e-05\\
0.48	6.90854343789178e-05\\
0.49	7.61505700441917e-05\\
0.5	8.378017386426e-05\\
0.51	9.20072808444411e-05\\
0.52	0.000100866184923413\\
0.53	0.000110392462403656\\
0.54	0.000120622995381897\\
0.55	0.00013159599517955\\
0.56	0.000143351025773161\\
0.57	0.00015592902722485\\
0.58	0.000169372339112755\\
0.59	0.000183724723961473\\
0.6	0.000199031390672504\\
0.61	0.000215339017954693\\
0.62	0.000232695777754676\\
0.63	0.000251151358687318\\
0.64	0.000270756989466159\\
0.65	0.000291565462333859\\
0.66	0.000313631156492633\\
0.67	0.000337010061534703\\
0.68	0.000361759800872737\\
0.69	0.00038793965517029\\
0.7	0.000415610585772249\\
0.71	0.000444835258135276\\
0.72	0.000475678065258252\\
0.73	0.000508205151112715\\
0.74	0.00054248443407331\\
0.75	0.000578585630348225\\
0.76	0.00061658027740964\\
0.77	0.000656541757424163\\
0.78	0.000698545320683281\\
0.79	0.000742668109033797\\
0.8	0.000788989179308273\\
0.81	0.000837589526755477\\
0.82	0.000888552108470822\\
0.83	0.000941961866826811\\
0.84	0.000997905752903477\\
0.85	0.00105647274991883\\
0.86	0.0011177538966593\\
0.87	0.00118184231091017\\
0.88	0.00124883321288604\\
0.89	0.00131882394866125\\
0.9	0.00139191401360031\\
0.91	0.0014682050757884\\
0.92	0.00154780099946175\\
0.93	0.0016308078684381\\
0.94	0.00171733400954719\\
0.95	0.00180749001606112\\
0.96	0.00190138877112486\\
0.97	0.00199914547118666\\
0.98	0.00210087764942852\\
0.99	0.00220670519919659\\
1	0.00231675039743166\\
1.01	0.00243113792809957\\
1.02	0.00254999490562166\\
1.03	0.00267345089830523\\
1.04	0.00280163795177396\\
1.05	0.00293469061239837\\
1.06	0.00307274595072626\\
1.07	0.00321594358491312\\
1.08	0.00336442570415263\\
1.09	0.00351833709210707\\
1.1	0.00367782515033775\\
1.11	0.0038430399217355\\
1.12	0.00401413411395106\\
1.13	0.00419126312282555\\
1.14	0.00437458505582091\\
1.15	0.00456426075545035\\
1.16	0.00476045382270876\\
1.17	0.00496333064050321\\
1.18	0.00517306039708333\\
1.19	0.00538981510947181\\
1.2	0.00561376964689479\\
1.21	0.00584510175421236\\
1.22	0.00608399207534894\\
1.23	0.00633062417672377\\
1.24	0.00658518457068134\\
1.25	0.00684786273892182\\
1.26	0.00711885115593154\\
1.27	0.00739834531241336\\
1.28	0.0076865437387172\\
1.29	0.00798364802827043\\
1.3	0.00828986286100831\\
1.31	0.00860539602680447\\
1.32	0.00893045844890131\\
1.33	0.00926526420734049\\
1.34	0.00961003056239332\\
1.35	0.00996497797799124\\
1.36	0.0103303301451563\\
1.37	0.0107063140054314\\
1.38	0.011093159774311\\
1.39	0.0114911009646716\\
1.4	0.0119003744102018\\
1.41	0.012321220288833\\
1.42	0.0127538821461699\\
1.43	0.0131986069189208\\
1.44	0.0136556449562129\\
1.45	0.0141252500045765\\
1.46	0.0146076791226337\\
1.47	0.0151031925748309\\
1.48	0.0156120537246678\\
1.49	0.0161345289279274\\
1.5	0.0166708874259058\\
1.51	0.0172214012386417\\
1.52	0.0177863450581463\\
1.53	0.0183659961416329\\
1.54	0.0189606342047465\\
1.55	0.0195705413147939\\
1.56	0.0201960017839729\\
1.57	0.0208373020626024\\
1.58	0.021494730632352\\
1.59	0.0221685778994715\\
1.6	0.022859136088021\\
1.61	0.0235666991331003\\
1.62	0.0242915625740787\\
1.63	0.0250340234478248\\
1.64	0.025794380181936\\
1.65	0.0265729324879684\\
1.66	0.0273699812546666\\
1.67	0.028185828441193\\
1.68	0.029020776970358\\
1.69	0.0298751306218492\\
1.7	0.0307491939254618\\
1.71	0.0316432720543275\\
1.72	0.0325576707181448\\
1.73	0.0334926960564086\\
1.74	0.0344486545316396\\
1.75	0.0354258528226144\\
1.76	0.0364245977175951\\
1.77	0.0374451960075588\\
1.78	0.0384879543794275\\
1.79	0.0395531793092978\\
1.8	0.0406411769556708\\
1.81	0.0417522530526812\\
1.82	0.0428867128033277\\
1.83	0.0440448607727024\\
1.84	0.0452270007812203\\
1.85	0.0464334357978495\\
1.86	0.0476644678333406\\
1.87	0.0489203978334563\\
1.88	0.0502015255722013\\
1.89	0.0515081495450523\\
1.9	0.0528405668621869\\
1.91	0.0541990731417142\\
1.92	0.0555839624029038\\
1.93	0.0569955269594161\\
1.94	0.0584340573125314\\
1.95	0.0598998420443803\\
1.96	0.0613931677111727\\
1.97	0.0629143187364281\\
1.98	0.0644635773042051\\
1.99	0.0660412232523308\\
2	0.0676475339656309\\
2.01	0.0692827842691596\\
2.02	0.0709472463214285\\
2.03	0.0726411895076371\\
2.04	0.0743648803329024\\
2.05	0.076118582315488\\
2.06	0.0779025558800345\\
2.07	0.079717058250789\\
2.08	0.0815623433448346\\
2.09	0.0834386616653204\\
2.1	0.0853462601946911\\
2.11	0.0872853822879166\\
2.12	0.0892562675657219\\
2.13	0.0912591518078165\\
2.14	0.0932942668461246\\
2.15	0.0953618404580144\\
2.16	0.097462096259528\\
2.17	0.0995952535986109\\
2.18	0.101761527448342\\
2.19	0.103961128300163\\
2.2	0.106194262057109\\
2.21	0.108461129927037\\
2.22	0.110761928315855\\
2.23	0.113096848720754\\
2.24	0.115466077623437\\
2.25	0.117869796383348\\
2.26	0.1203081811309\\
2.27	0.12278140266071\\
2.28	0.125289626324822\\
2.29	0.127833011925942\\
2.3	0.130411713610666\\
2.31	0.133025879762709\\
2.32	0.135675652896134\\
2.33	0.138361169548585\\
2.34	0.141082560174513\\
2.35	0.143839949038408\\
2.36	0.146633454108028\\
2.37	0.14946318694763\\
2.38	0.152329252611195\\
2.39	0.155231749535665\\
2.4	0.158170769434167\\
2.41	0.161146397189245\\
2.42	0.164158710746088\\
2.43	0.167207781005764\\
2.44	0.170293671718443\\
2.45	0.173416439376633\\
2.46	0.176576133108407\\
2.47	0.179772794570631\\
2.48	0.183006457842198\\
2.49	0.186277149317255\\
2.5	0.18958488759843\\
2.51	0.192929683390067\\
2.52	0.196311539391455\\
2.53	0.199730450190053\\
2.54	0.203186402154724\\
2.55	0.206679373328964\\
2.56	0.210209333324131\\
2.57	0.213776243212674\\
2.58	0.217380055421366\\
2.59	0.221020713624528\\
2.6	0.224698152637265\\
2.61	0.228412298308692\\
2.62	0.232163067415164\\
2.63	0.235950367553506\\
2.64	0.239774097034244\\
2.65	0.243634144774832\\
2.66	0.247530390192884\\
2.67	0.251462703099405\\
2.68	0.255430943592017\\
2.69	0.259434961948188\\
2.7	0.26347459851847\\
2.71	0.267549683619718\\
2.72	0.271660037428326\\
2.73	0.275805469873456\\
2.74	0.279985780530266\\
2.75	0.284200758513142\\
2.76	0.288450182368925\\
2.77	0.292733819970144\\
2.78	0.297051428408242\\
2.79	0.301402753886808\\
2.8	0.305787531614806\\
2.81	0.310205485699807\\
2.82	0.314656329041214\\
2.83	0.319139763223497\\
2.84	0.323655478409417\\
2.85	0.328203153233261\\
2.86	0.332782454694076\\
2.87	0.337393038058406\\
2.88	0.34203454687527\\
2.89	0.346706613157505\\
2.9	0.351408857600284\\
2.91	0.356140889800132\\
2.92	0.360902308473949\\
2.93	0.365692701678025\\
2.94	0.370511647027065\\
2.95	0.375358711913202\\
2.96	0.380233453725023\\
2.97	0.385135420066581\\
2.98	0.390064148976421\\
2.99	0.395019169146596\\
3	0.400000000141688\\
3.01	0.405006152617823\\
3.02	0.410037128541697\\
3.03	0.415092421409592\\
3.04	0.420171516466393\\
3.05	0.425273890924611\\
3.06	0.430399014183402\\
3.07	0.435546348047584\\
3.08	0.440715346946659\\
3.09	0.445905458153831\\
3.1	0.451116122005025\\
3.11	0.456346772117906\\
3.12	0.461596835610902\\
3.13	0.466865733322218\\
3.14	0.47215288002886\\
3.15	0.47745768466565\\
3.16	0.48277955054425\\
3.17	0.488117875572178\\
3.18	0.493472052471827\\
3.19	0.498841468999488\\
3.2	0.504225508164367\\
3.21	0.509623548447602\\
3.22	0.515034964021287\\
3.23	0.52045912496749\\
3.24	0.525895397497268\\
3.25	0.531343144169694\\
3.26	0.536801724110869\\
3.27	0.542270493232946\\
3.28	0.547748804453148\\
3.29	0.553236007912787\\
3.3	0.558731451196284\\
3.31	0.564234479550187\\
3.32	0.569744436102194\\
3.33	0.575260662080165\\
3.34	0.580782497031151\\
3.35	0.586309279040406\\
3.36	0.591840344950408\\
3.37	0.597375030579882\\
3.38	0.602912670942814\\
3.39	0.608452600467473\\
3.4	0.613994153215432\\
3.41	0.619536663100584\\
3.42	0.625079464108163\\
3.43	0.630621890513764\\
3.44	0.636163277102361\\
3.45	0.641702959387327\\
3.46	0.647240273829455\\
3.47	0.652774558055973\\
3.48	0.658305151079568\\
3.49	0.663831393517403\\
3.5	0.669352627810136\\
3.51	0.674868198440941\\
3.52	0.680377452154525\\
3.53	0.685879738176152\\
3.54	0.691374408430656\\
3.55	0.696860817761466\\
3.56	0.70233832414962\\
3.57	0.70780628893279\\
3.58	0.713264077024297\\
3.59	0.718711057132133\\
3.6	0.724146601977979\\
3.61	0.729570088516224\\
3.62	0.734980898152986\\
3.63	0.74037841696513\\
3.64	0.745762035919288\\
3.65	0.751131151090877\\
3.66	0.756485163883121\\
3.67	0.761823481246068\\
3.68	0.767145515895611\\
3.69	0.772450686532505\\
3.7	0.777738418061389\\
3.71	0.783008141809803\\
3.72	0.788259295747212\\
3.73	0.793491324704017\\
3.74	0.798703680590584\\
3.75	0.803895822616255\\
3.76	0.809067217508374\\
3.77	0.8142173397313\\
3.78	0.819345671705434\\
3.79	0.82445170402623\\
3.8	0.829534935683221\\
3.81	0.834594874279035\\
3.82	0.839631036248415\\
3.83	0.844642947077238\\
3.84	0.849630141521537\\
3.85	0.854592163826517\\
3.86	0.859528567945574\\
3.87	0.864438917759317\\
3.88	0.869322787294589\\
3.89	0.874179760943479\\
3.9	0.879009433682349\\
3.91	0.883811411290851\\
3.92	0.888585310570942\\
3.93	0.893330759565911\\
3.94	0.898047397779392\\
3.95	0.902734876394388\\
3.96	0.907392858492285\\
3.97	0.912021019271878\\
3.98	0.916619046268384\\
3.99	0.921186639572466\\
4	0.92572351204925\\
4.01	0.930229389557344\\
4.02	0.93470401116786\\
4.03	0.939147129383431\\
4.04	0.94355851035723\\
4.05	0.947937934111991\\
4.06	0.952285194759028\\
4.07	0.956600100717254\\
4.08	0.960882474932201\\
4.09	0.965132155095036\\
4.1	0.969348993861588\\
4.11	0.973532859071357\\
4.12	0.977683633966543\\
4.13	0.98180121741106\\
4.14	0.985885524109554\\
4.15	0.98993648482643\\
4.16	0.993954046604861\\
4.17	0.997938172985817\\
4.18	1.00188884422708\\
4.19	1.00580605752225\\
4.2	1.0096898272198\\
4.21	1.01354018504206\\
4.22	1.01735718030426\\
4.23	1.02114088013351\\
4.24	1.02489136968788\\
4.25	1.02860875237538\\
4.26	1.03229315007297\\
4.27	1.03594470334562\\
4.28	1.03956357166529\\
4.29	1.04314993362991\\
4.3	1.0467039871552\\
4.31	1.05022594944013\\
4.32	1.05371605667417\\
4.33	1.05717456370204\\
4.34	1.06060174368812\\
4.35	1.06399788778084\\
4.36	1.06736330477719\\
4.37	1.07069832078704\\
4.38	1.07400327889767\\
4.39	1.07727853883811\\
4.4	1.08052447664362\\
4.41	1.08374148432009\\
4.42	1.08692996950847\\
4.43	1.09009035514921\\
4.44	1.09322307914666\\
4.45	1.09632859403352\\
4.46	1.09940736663525\\
4.47	1.1024598777345\\
4.48	1.10548662173555\\
4.49	1.1084881063287\\
4.5	1.11146485215474\\
4.51	1.11441739246933\\
4.52	1.11734627280748\\
4.53	1.1202520506479\\
4.54	1.12313529507753\\
4.55	1.12599658645585\\
4.56	1.12883651607939\\
4.57	1.13165568584613\\
4.58	1.13445470791991\\
4.59	1.13723420439488\\
4.6	1.1399948069599\\
4.61	1.142737156563\\
4.62	1.14546190307578\\
4.63	1.14816970495782\\
4.64	1.15086122892115\\
4.65	1.15353714959465\\
4.66	1.15619814918847\\
4.67	1.15884491715847\\
4.68	1.16147814987064\\
4.69	1.16409855026553\\
4.7	1.16670682752265\\
4.71	1.16930369672494\\
4.72	1.17188987852315\\
4.73	1.17446609880032\\
4.74	1.17703308833615\\
4.75	1.17959158247144\\
4.76	1.18214232077256\\
4.77	1.1846860466958\\
4.78	1.18722350725186\\
4.79	1.18975545267025\\
4.8	1.19228263606371\\
4.81	1.19480581309266\\
4.82	1.19732574162957\\
4.83	1.19984318142348\\
4.84	1.20235889376432\\
4.85	1.20487364114742\\
4.86	1.20738818693787\\
4.87	1.20990329503501\\
4.88	1.2124197295368\\
4.89	1.21493825440428\\
4.9	1.21745963312597\\
4.91	1.21998462838232\\
4.92	1.22251400171013\\
4.93	1.22504851316697\\
4.94	1.22758892099558\\
4.95	1.23013598128837\\
4.96	1.23269044765175\\
4.97	1.23525307087063\\
4.98	1.23782459857282\\
4.99	1.24040577489345\\
5	1.24299734013938\\
5.01	1.24560003045369\\
5.02	1.24821457748002\\
5.03	1.25084170802705\\
5.04	1.25348214373294\\
5.05	1.25613660072968\\
5.06	1.25880578930761\\
5.07	1.26149041357976\\
5.08	1.26419117114635\\
5.09	1.26690875275916\\
5.1	1.26964384198599\\
5.11	1.27239711487507\\
5.12	1.27516923961946\\
5.13	1.27796087622156\\
5.14	1.28077267615742\\
5.15	1.28360528204128\\
5.16	1.28645932728989\\
5.17	1.28933543578701\\
5.18	1.29223422154783\\
5.19	1.29515628838336\\
5.2	1.29810222956485\\
5.21	1.30107262748828\\
5.22	1.30406805333873\\
5.23	1.3070890667548\\
5.24	1.3101362154931\\
5.25	1.31321003509257\\
5.26	1.31631104853904\\
5.27	1.31943976592951\\
5.28	1.32259668413671\\
5.29	1.32578228647343\\
5.3	1.32899704235699\\
5.31	1.33224140697364\\
5.32	1.33551582094303\\
5.33	1.33882070998258\\
5.34	1.34215648457196\\
5.35	1.34552353961746\\
5.36	1.34892225411646\\
5.37	1.35235299082183\\
5.38	1.35581609590637\\
5.39	1.35931189862724\\
5.4	1.36284071099037\\
5.41	1.36640282741487\\
5.42	1.36999852439752\\
5.43	1.37362806017711\\
5.44	1.37729167439895\\
5.45	1.38098958777922\\
5.46	1.38472200176946\\
5.47	1.38848909822093\\
5.48	1.3922910390491\\
5.49	1.39612796589804\\
5.5	1.39999999980486\\
5.51	1.40390724086411\\
5.52	1.40784976789224\\
5.53	1.411827638092\\
5.54	1.41584088671689\\
5.55	1.41988952673555\\
5.56	1.42397354849623\\
5.57	1.42809291939116\\
5.58	1.43224758352106\\
5.59	1.43643746135945\\
5.6	1.44066244941719\\
5.61	1.44492241990684\\
5.62	1.44921722040709\\
5.63	1.4535466735272\\
5.64	1.45791057657143\\
5.65	1.46230870120345\\
5.66	1.46674079311079\\
5.67	1.47120657166922\\
5.68	1.47570572960722\\
5.69	1.48023793267041\\
5.7	1.48480281928591\\
5.71	1.48940000022686\\
5.72	1.49402905827716\\
5.73	1.49868954795703\\
5.74	1.50338099561613\\
5.75	1.50810289984921\\
5.76	1.51285473195044\\
5.77	1.51763593636777\\
5.78	1.52244593115728\\
5.79	1.52728410843757\\
5.8	1.53214983484416\\
5.81	1.53704245198382\\
5.82	1.54196127688898\\
5.83	1.5469056024721\\
5.84	1.55187469798001\\
5.85	1.55686780944834\\
5.86	1.56188416015585\\
5.87	1.56692295107884\\
5.88	1.57198336134549\\
5.89	1.57706454869025\\
5.9	1.58216564990824\\
5.91	1.58728578130959\\
5.92	1.59242403917381\\
5.93	1.5975795002042\\
5.94	1.60275122198221\\
5.95	1.60793824342181\\
5.96	1.61313958522385\\
5.97	1.61835425033047\\
5.98	1.62358122437945\\
5.99	1.62881947615859\\
6	1.63406795806009\\
6.01	1.63932560653493\\
6.02	1.64459134254721\\
6.03	1.64986407202858\\
6.04	1.65514268633257\\
6.05	1.66042606268898\\
6.06	1.66571306465828\\
6.07	1.67100254258592\\
6.08	1.67629333405678\\
6.09	1.68158426434951\\
6.1	1.68687414689088\\
6.11	1.6921617837102\\
6.12	1.69744596589368\\
6.13	1.70272547403878\\
6.14	1.70799907870864\\
6.15	1.71326554088638\\
6.16	1.71852361242955\\
6.17	1.72377203652444\\
6.18	1.72900954814051\\
6.19	1.73423487448474\\
6.2	1.73944673545599\\
6.21	1.74464384409939\\
6.22	1.74982490706073\\
6.23	1.75498862504082\\
6.24	1.76013369324985\\
6.25	1.76525880186178\\
6.26	1.77036263646874\\
6.27	1.77544387853535\\
6.28	1.78050120585315\\
6.29	1.78553329299492\\
6.3	1.79053881176913\\
6.31	1.79551643167421\\
6.32	1.80046482035304\\
6.33	1.80538264404724\\
6.34	1.81026856805158\\
6.35	1.81512125716835\\
6.36	1.81993937616174\\
6.37	1.82472159021219\\
6.38	1.82946656537082\\
6.39	1.83417296901373\\
6.4	1.83883947029644\\
6.41	1.84346474060824\\
6.42	1.84804745402653\\
6.43	1.85258628777128\\
6.44	1.85707992265932\\
6.45	1.86152704355875\\
6.46	1.86592633984333\\
6.47	1.87027650584682\\
6.48	1.87457624131739\\
6.49	1.87882425187198\\
6.5	1.88301924945065\\
6.51	1.887159952771\\
6.52	1.89124508778252\\
6.53	1.89527338812097\\
6.54	1.89924359556274\\
6.55	1.90315446047926\\
6.56	1.90700474229132\\
6.57	1.91079320992353\\
6.58	1.91451864225858\\
6.59	1.91817982859173\\
6.6	1.92177556908512\\
6.61	1.92530467522213\\
6.62	1.92876597026181\\
6.63	1.93215828969324\\
6.64	1.93548048168985\\
6.65	1.93873140756388\\
6.66	1.94190994222069\\
6.67	1.94501497461316\\
6.68	1.94804540819607\\
6.69	1.95100016138046\\
6.7	1.95387816798802\\
6.71	1.95667837770545\\
6.72	1.95939975653883\\
6.73	1.96204128726805\\
6.74	1.96460196990109\\
6.75	1.96708082212849\\
6.76	1.96947687977765\\
6.77	1.97178919726726\\
6.78	1.97401684806163\\
6.79	1.97615892512512\\
6.8	1.97821454137644\\
6.81	1.9801828301431\\
6.82	1.98206294561574\\
6.83	1.9838540633025\\
6.84	1.98555538048345\\
6.85	1.9871661166649\\
6.86	1.9886855140338\\
6.87	1.99011283791212\\
6.88	1.99144737721123\\
6.89	1.99268844488626\\
6.9	1.99383537839047\\
6.91	1.99488754012967\\
6.92	1.99584431791652\\
6.93	1.99670512542497\\
6.94	1.9974694026446\\
6.95	1.99813661633502\\
6.96	1.99870626048023\\
6.97	1.99917785674297\\
6.98	1.99955095491914\\
6.99	1.99982513339218\\
7	1.99999999958737\\
7.01	2.00007519042628\\
7.02	2.00005037278114\\
7.03	1.99992524392917\\
7.04	1.99969953200698\\
7.05	1.99937299646496\\
7.06	1.99894542852164\\
7.07	1.99841665161804\\
7.08	1.9977865218721\\
7.09	1.99705492853301\\
7.1	1.99622179443561\\
7.11	1.99528707645475\\
7.12	1.99425076595966\\
7.13	1.99311288926835\\
7.14	1.99187350810195\\
7.15	1.9905327200377\\
7.16	1.98909065885598\\
7.17	1.98754749441359\\
7.18	1.98590343219739\\
7.19	1.98415871285081\\
7.2	1.98231361170044\\
7.21	1.98036843828253\\
7.22	1.97832353586954\\
7.23	1.97617928099667\\
7.24	1.97393608298841\\
7.25	1.97159438348506\\
7.26	1.96915465596928\\
7.27	1.96661740529263\\
7.28	1.96398316720208\\
7.29	1.96125250786659\\
7.3	1.9584260234036\\
7.31	1.95550433940561\\
7.32	1.95248811046669\\
7.33	1.94937801970901\\
7.34	1.94617477830942\\
7.35	1.94287912502593\\
7.36	1.93949182572429\\
7.37	1.93601367290451\\
7.38	1.93244548522739\\
7.39	1.92878810704108\\
7.4	1.9250424079076\\
7.41	1.92120928212936\\
7.42	1.91728964827574\\
7.43	1.9132844487096\\
7.44	1.9091946491138\\
7.45	1.90502123801778\\
7.46	1.90076522632407\\
7.47	1.89642764683482\\
7.48	1.89200955377836\\
7.49	1.88751202233572\\
7.5	1.88293614816716\\
7.51	1.87828304693875\\
7.52	1.87355385384885\\
7.53	1.86874972315466\\
7.54	1.86387182769882\\
7.55	1.85892135843584\\
7.56	1.85389952395873\\
7.57	1.84880755002548\\
7.58	1.84364667908563\\
7.59	1.8384181698068\\
7.6	1.8331232966012\\
7.61	1.8277633491522\\
7.62	1.82233963194086\\
7.63	1.81685346377245\\
7.64	1.811306177303\\
7.65	1.80569911856586\\
7.66	1.80003364649817\\
7.67	1.79431113246748\\
7.68	1.78853295979822\\
7.69	1.78270052329828\\
7.7	1.77681522878552\\
7.71	1.77087849261432\\
7.72	1.76489174120212\\
7.73	1.75885641055594\\
7.74	1.75277394579893\\
7.75	1.74664580069692\\
7.76	1.74047343718493\\
7.77	1.73425832489371\\
7.78	1.72800194067631\\
7.79	1.72170576813457\\
7.8	1.71537129714569\\
7.81	1.70900002338875\\
7.82	1.70259344787127\\
7.83	1.6961530764557\\
7.84	1.68968041938603\\
7.85	1.68317699081425\\
7.86	1.67664430832693\\
7.87	1.67008389247175\\
7.88	1.66349726628403\\
7.89	1.65688595481329\\
7.9	1.65025148464976\\
7.91	1.6435953834509\\
7.92	1.636919179468\\
7.93	1.63022440107266\\
7.94	1.62351257628335\\
7.95	1.61678523229195\\
7.96	1.61004389499028\\
7.97	1.60329008849662\\
7.98	1.59652533468228\\
7.99	1.58975115269813\\
8	1.5829690585011\\
8.01	1.57618056438078\\
8.02	1.56938717848588\\
8.03	1.56259040435086\\
8.04	1.55579174042237\\
8.05	1.54899267958586\\
8.06	1.54219470869208\\
8.07	1.53539930808363\\
8.08	1.52860795112148\\
8.09	1.52182210371155\\
8.1	1.5150432238312\\
8.11	1.50827276105577\\
8.12	1.50151215608515\\
8.13	1.4947628402703\\
8.14	1.48802623513978\\
8.15	1.48130375192628\\
8.16	1.4745967910932\\
8.17	1.46790674186112\\
8.18	1.46123498173439\\
8.19	1.45458287602766\\
8.2	1.4479517773924\\
8.21	1.44134302534342\\
8.22	1.43475794578546\\
8.23	1.4281978505397\\
8.24	1.42166403687026\\
8.25	1.41515778701082\\
8.26	1.40868036769106\\
8.27	1.40223302966328\\
8.28	1.39581700722888\\
8.29	1.38943351776495\\
8.3	1.38308376125073\\
8.31	1.37676891979424\\
8.32	1.37049015715873\\
8.33	1.36424861828928\\
8.34	1.35804542883931\\
8.35	1.35188169469713\\
8.36	1.34575850151244\\
8.37	1.33967691422293\\
8.38	1.33363797658075\\
8.39	1.32764271067909\\
8.4	1.32169211647871\\
8.41	1.31578717133447\\
8.42	1.30992882952187\\
8.43	1.30411802176359\\
8.44	1.298355654756\\
8.45	1.29264261069576\\
8.46	1.28697974680628\\
8.47	1.28136789486431\\
8.48	1.27580786072646\\
8.49	1.27030042385574\\
8.5	1.26484633684809\\
8.51	1.25944632495892\\
8.52	1.25410108562965\\
8.53	1.24881128801425\\
8.54	1.24357757250578\\
8.55	1.23840055026289\\
8.56	1.23328080273642\\
8.57	1.22821888119587\\
8.58	1.22321530625933\\
8.59	1.21827056756187\\
8.6	1.21338512388899\\
8.61	1.20855940355028\\
8.62	1.20379380476708\\
8.63	1.19908869606019\\
8.64	1.1944444166375\\
8.65	1.18986127678168\\
8.66	1.18533955823785\\
8.67	1.18087951460125\\
8.68	1.17648137170494\\
8.69	1.17214532800741\\
8.7	1.16787155498031\\
8.71	1.16366019749611\\
8.72	1.15951137421572\\
8.73	1.15542517797626\\
8.74	1.15140167617864\\
8.75	1.14744091117527\\
8.76	1.14354290065774\\
8.77	1.13970763804449\\
8.78	1.13593509286845\\
8.79	1.13222521116475\\
8.8	1.12857791585837\\
8.81	1.12499310715185\\
8.82	1.12147066291287\\
8.83	1.11801043906205\\
8.84	1.11461226996051\\
8.85	1.1112759687976\\
8.86	1.10800132797857\\
8.87	1.10478811951222\\
8.88	1.10163609539857\\
8.89	1.09854498801657\\
8.9	1.09551451051174\\
8.91	1.09254435718383\\
8.92	1.08963420387453\\
8.93	1.08678370835511\\
8.94	1.08399251071412\\
8.95	1.08126023374503\\
8.96	1.07858648333392\\
8.97	1.07597084884716\\
8.98	1.07341290351907\\
8.99	1.07091220483957\\
9	1.0684682949419\\
9.01	1.06608070099027\\
9.02	1.06374893556751\\
9.03	1.06147249706278\\
9.04	1.05925087005921\\
9.05	1.05708352572159\\
9.06	1.05496992218404\\
9.07	1.05290950493766\\
9.08	1.05090170721825\\
9.09	1.04894595039393\\
9.1	1.04704164435285\\
9.11	1.04518818789083\\
9.12	1.04338496909906\\
9.13	1.04163136575175\\
9.14	1.03992674569383\\
9.15	1.03827046722859\\
9.16	1.03666187950536\\
9.17	1.0351003229072\\
9.18	1.03358512943855\\
9.19	1.03211562311293\\
9.2	1.03069112034057\\
9.21	1.02931093031612\\
9.22	1.0279743554063\\
9.23	1.02668069153758\\
9.24	1.02542922858385\\
9.25	1.0242192507541\\
9.26	1.02305003698008\\
9.27	1.02192086130397\\
9.28	1.02083099326607\\
9.29	1.01977969829245\\
9.3	1.01876623808265\\
9.31	1.0177898709973\\
9.32	1.01684985244587\\
9.33	1.01594543527426\\
9.34	1.01507587015254\\
9.35	1.01424040596256\\
9.36	1.01343829018568\\
9.37	1.01266876929041\\
9.38	1.01193108912008\\
9.39	1.01122449528052\\
9.4	1.01054823352774\\
9.41	1.00990155015558\\
9.42	1.00928369238341\\
9.43	1.00869390874377\\
9.44	1.00813144947008\\
9.45	1.00759556688428\\
9.46	1.0070855157845\\
9.47	1.00660055383276\\
9.48	1.00613994194262\\
9.49	1.00570294466687\\
9.5	1.00528883058518\\
9.51	1.00489687269177\\
9.52	1.00452634878312\\
9.53	1.00417654184559\\
9.54	1.00384674044315\\
9.55	1.00353623910498\\
9.56	1.00324433871322\\
9.57	1.00297034689057\\
9.58	1.00271357838802\\
9.59	1.00247335547248\\
9.6	1.00224900831449\\
9.61	1.00203987537584\\
9.62	1.00184530379731\\
9.63	1.00166464978627\\
9.64	1.00149727900441\\
9.65	1.00134256695538\\
9.66	1.00119989937247\\
9.67	1.00106867260629\\
9.68	1.00094829401242\\
9.69	1.00083818233912\\
9.7	1.00073776811494\\
9.71	1.00064649403646\\
9.72	1.00056381535594\\
9.73	1.00048920026895\\
9.74	1.0004221303021\\
9.75	1.00036210070069\\
9.76	1.00030862081635\\
9.77	1.00026121449478\\
9.78	1.00021942046337\\
9.79	1.00018279271886\\
9.8	1.00015090091508\\
9.81	1.00012333075054\\
9.82	1.00009968435616\\
9.83	1.00007958068293\\
9.84	1.00006265588956\\
9.85	1.00004856373017\\
9.86	1.00003697594196\\
9.87	1.00002758263288\\
9.88	1.0000200926693\\
9.89	1.00001423406369\\
9.9	1.00000975436229\\
9.91	1.00000642103276\\
9.92	1.00000402185188\\
9.93	1.00000236529321\\
9.94	1.00000128091477\\
9.95	1.00000061974671\\
9.96	1.00000025467895\\
9.97	1.00000008084892\\
9.98	1.00000001602914\\
9.99	1.000000001015\\
10	1.00000000001233\\
};
\addlegendentry{$\boldsymbol{\bar{x}(t)}$};

\addplot [color=black,solid,line width=1.5pt]
  table[row sep=crcr]{%
0	1.25443892812992e-10\\
0.01	7.2736905061501e-10\\
0.02	9.74719670159565e-09\\
0.03	4.87008668749594e-08\\
0.04	1.5319826889631e-07\\
0.05	3.72728946476641e-07\\
0.06	7.70447802801329e-07\\
0.07	1.42296080561912e-06\\
0.08	2.42011069233113e-06\\
0.09	3.86476267507983e-06\\
0.1	5.87259014583802e-06\\
0.11	8.57186038149787e-06\\
0.12	1.21032202489598e-05\\
0.13	1.66194819102218e-05\\
0.14	2.22854085274677e-05\\
0.15	2.92774999681571e-05\\
0.16	3.77837785101137e-05\\
0.17	4.80035745466145e-05\\
0.18	6.01473122914787e-05\\
0.19	7.44362954841569e-05\\
0.2	9.11024930948198e-05\\
0.21	0.000110388325029448\\
0.22	0.000132546447834918\\
0.23	0.000157839540404098\\
0.24	0.000186540089680928\\
0.25	0.000218930176365515\\
0.26	0.000255301260619221\\
0.27	0.000295953967769749\\
0.28	0.000341197874016237\\
0.29	0.000391351292134342\\
0.3	0.000446741057181333\\
0.31	0.000507702312201175\\
0.32	0.000574578293929624\\
0.33	0.000647720118499314\\
0.34	0.000727486567144841\\
0.35	0.00081424387190786\\
0.36	0.000908365501342169\\
0.37	0.0010102319462188\\
0.38	0.0011202305052311\\
0.39	0.00123875507069984\\
0.4	0.00136620591427828\\
0.41	0.00150298947265728\\
0.42	0.00164951813327036\\
0.43	0.00180621001999883\\
0.44	0.00197348877887683\\
0.45	0.00215178336379648\\
0.46	0.00234152782221289\\
0.47	0.00254316108084934\\
0.48	0.00275712673140228\\
0.49	0.00298387281624648\\
0.5	0.00322385161414011\\
0.51	0.00347751942592981\\
0.52	0.00374533636025577\\
0.53	0.00402776611925687\\
0.54	0.00432527578427571\\
0.55	0.00463833560156374\\
0.56	0.00496741876798633\\
0.57	0.00531300121672785\\
0.58	0.0056755614029968\\
0.59	0.00605558008973083\\
0.6	0.00645354013330192\\
0.61	0.00686992626922137\\
0.62	0.00730522489784498\\
0.63	0.00775992387007807\\
0.64	0.0082345122730806\\
0.65	0.00872948021597226\\
0.66	0.00924531861553756\\
0.67	0.00978251898193089\\
0.68	0.0103415732043817\\
0.69	0.0109229733368993\\
0.7	0.0115272113839786\\
0.71	0.0121547790863043\\
0.72	0.0128061677064567\\
0.73	0.0134818678146166\\
0.74	0.01418236907427\\
0.75	0.014908160027914\\
0.76	0.0156597278827609\\
0.77	0.0164375582964441\\
0.78	0.0172421351627229\\
0.79	0.0180739403971874\\
0.8	0.0189334537229639\\
0.81	0.0198211524564197\\
0.82	0.0207375112928684\\
0.83	0.0216830020922751\\
0.84	0.0226580936649611\\
0.85	0.0236632515573093\\
0.86	0.024698937837469\\
0.87	0.0257656108810616\\
0.88	0.0268637251568849\\
0.89	0.0279937310126186\\
0.9	0.0291560744605296\\
0.91	0.0303511969631766\\
0.92	0.0315795352191155\\
0.93	0.0328415209486043\\
0.94	0.0341375806793086\\
0.95	0.0354681355320061\\
0.96	0.0368336010062922\\
0.97	0.0382343867662847\\
0.98	0.0396708964263291\\
0.99	0.0411435273367038\\
1	0.0426526703693248\\
1.01	0.0441987097034512\\
1.02	0.04578202261139\\
1.03	0.0474029792442016\\
1.04	0.0490619424174041\\
1.05	0.0507592673966793\\
1.06	0.0524953016835772\\
1.07	0.0542703848012213\\
1.08	0.0560848480800137\\
1.09	0.0579390144433399\\
1.1	0.0598331981932745\\
1.11	0.0617677047962857\\
1.12	0.0637428306689406\\
1.13	0.0657588629636103\\
1.14	0.067816079354175\\
1.15	0.0699147478217293\\
1.16	0.0720551264402866\\
1.17	0.0742374631624851\\
1.18	0.0764619956052921\\
1.19	0.0787289508357097\\
1.2	0.0810385451564795\\
1.21	0.0833909838917878\\
1.22	0.0857864611729706\\
1.23	0.088225159724219\\
1.24	0.090707250648284\\
1.25	0.0932328932121815\\
1.26	0.0958022346328978\\
1.27	0.0984154098630943\\
1.28	0.101072541376813\\
1.29	0.10377373895518\\
1.3	0.106519099472115\\
1.31	0.109308706680029\\
1.32	0.112142630995538\\
1.33	0.115020929285161\\
1.34	0.117943644651028\\
1.35	0.120910806216586\\
1.36	0.123922428912302\\
1.37	0.126978513261371\\
1.38	0.130079045165418\\
1.39	0.133223995690203\\
1.4	0.136413320851329\\
1.41	0.139646961399946\\
1.42	0.142924842608454\\
1.43	0.146246874056211\\
1.44	0.149612949422115\\
1.45	0.153022946395341\\
1.46	0.156476726814678\\
1.47	0.159974136876032\\
1.48	0.163515007341547\\
1.49	0.167099153748737\\
1.5	0.170726376619614\\
1.51	0.174396461669815\\
1.52	0.178109180017733\\
1.53	0.181864288393641\\
1.54	0.185661529348826\\
1.55	0.189500631464712\\
1.56	0.193381309561993\\
1.57	0.197303264909757\\
1.58	0.201266185434617\\
1.59	0.20526974592984\\
1.6	0.209313608264473\\
1.61	0.213397421592472\\
1.62	0.217520822561831\\
1.63	0.221683435523712\\
1.64	0.22588487274157\\
1.65	0.230124734600282\\
1.66	0.234402609815279\\
1.67	0.238718075641668\\
1.68	0.243070698083366\\
1.69	0.247460032102227\\
1.7	0.251885621827168\\
1.71	0.256347000763301\\
1.72	0.260843692001055\\
1.73	0.265375208425315\\
1.74	0.269941052924538\\
1.75	0.274540718599892\\
1.76	0.279173688974376\\
1.77	0.283839438201956\\
1.78	0.288537431276685\\
1.79	0.293267124241839\\
1.8	0.298027964399041\\
1.81	0.30281939051739\\
1.82	0.307640833042592\\
1.83	0.312491714306083\\
1.84	0.317371448734164\\
1.85	0.322279443057121\\
1.86	0.327215096518364\\
1.87	0.332177801083545\\
1.88	0.337166941649694\\
1.89	0.342181896254342\\
1.9	0.347222036284652\\
1.91	0.352286726686549\\
1.92	0.357375326173844\\
1.93	0.362487187437366\\
1.94	0.367621657354088\\
1.95	0.372778077196257\\
1.96	0.377955782840521\\
1.97	0.38315410497706\\
1.98	0.38837236931871\\
1.99	0.393609896810095\\
2	0.398866003836755\\
2.01	0.40414000243427\\
2.02	0.409431200497397\\
2.03	0.414738901989189\\
2.04	0.420062407150128\\
2.05	0.425401012707256\\
2.06	0.430754012083296\\
2.07	0.436120695605788\\
2.08	0.441500350716211\\
2.09	0.446892262179116\\
2.1	0.452295712291253\\
2.11	0.457709981090699\\
2.12	0.463134346565983\\
2.13	0.468568084865223\\
2.14	0.474010470505244\\
2.15	0.479460776580715\\
2.16	0.484918274973272\\
2.17	0.490382236560648\\
2.18	0.495851931425802\\
2.19	0.501326629066047\\
2.2	0.506805598602176\\
2.21	0.512288108987596\\
2.22	0.517773429217451\\
2.23	0.52326082853775\\
2.24	0.528749576654501\\
2.25	0.534238943942834\\
2.26	0.539728201656132\\
2.27	0.545216622135158\\
2.28	0.550703479017183\\
2.29	0.556188047445118\\
2.3	0.561669604276638\\
2.31	0.56714742829331\\
2.32	0.572620800409727\\
2.33	0.578089003882629\\
2.34	0.583551324520039\\
2.35	0.589007050890383\\
2.36	0.594455474531627\\
2.37	0.599895890160397\\
2.38	0.605327595881115\\
2.39	0.610749893395121\\
2.4	0.616162088209805\\
2.41	0.621563489847736\\
2.42	0.626953412055786\\
2.43	0.632331173014263\\
2.44	0.637696095546037\\
2.45	0.64304750732567\\
2.46	0.64838474108854\\
2.47	0.653707134839977\\
2.48	0.659014032064382\\
2.49	0.664304781934365\\
2.5	0.669578739519866\\
2.51	0.674835265997286\\
2.52	0.680073728858615\\
2.53	0.685293502120563\\
2.54	0.690493966533682\\
2.55	0.695674509791502\\
2.56	0.700834526739655\\
2.57	0.705973419585001\\
2.58	0.711090598104765\\
2.59	0.716185479855654\\
2.6	0.721257490382994\\
2.61	0.726306063429855\\
2.62	0.731330641146181\\
2.63	0.736330674297915\\
2.64	0.741305622476131\\
2.65	0.74625495430616\\
2.66	0.751178147656719\\
2.67	0.75607468984904\\
2.68	0.760944077865999\\
2.69	0.765785818561241\\
2.7	0.770599428868313\\
2.71	0.775384436009787\\
2.72	0.780140377706395\\
2.73	0.78486680238615\\
2.74	0.78956326939348\\
2.75	0.794229349198354\\
2.76	0.798864623605411\\
2.77	0.803468685963088\\
2.78	0.808041141372747\\
2.79	0.812581606897806\\
2.8	0.817089711772866\\
2.81	0.821565097612839\\
2.82	0.826007418622078\\
2.83	0.830416341803503\\
2.84	0.83479154716773\\
2.85	0.839132727942201\\
2.86	0.843439590780305\\
2.87	0.847711855960149\\
2.88	0.851949257461134\\
2.89	0.856151542859366\\
2.9	0.860318473182611\\
2.91	0.864449822764693\\
2.92	0.868545379099893\\
2.93	0.872604942697345\\
2.94	0.876628326935443\\
2.95	0.880615357916235\\
2.96	0.884565874319824\\
2.97	0.888479727258766\\
2.98	0.892356780132474\\
2.99	0.896196908481613\\
3	0.8999999998425\\
3.01	0.903765953601507\\
3.02	0.907494680849457\\
3.03	0.911186104236023\\
3.04	0.914840157824133\\
3.05	0.918456786944362\\
3.06	0.922035948049337\\
3.07	0.925577608568135\\
3.08	0.929081746760682\\
3.09	0.932548351572152\\
3.1	0.935977422487368\\
3.11	0.939368969385202\\
3.12	0.942723012392972\\
3.13	0.946039581740843\\
3.14	0.949318717616227\\
3.15	0.952560470018182\\
3.16	0.95576489861181\\
3.17	0.958932072582661\\
3.18	0.962062070491126\\
3.19	0.965154980126844\\
3.2	0.968210898363094\\
3.21	0.971229931011201\\
3.22	0.97421219267493\\
3.23	0.97715780660489\\
3.24	0.980066904552932\\
3.25	0.982939626626547\\
3.26	0.985776121143268\\
3.27	0.988576544485066\\
3.28	0.991341060952754\\
3.29	0.994069842620385\\
3.3	0.996763069189648\\
3.31	0.999420927844274\\
3.32	1.00204361310443\\
3.33	1.00463132668111\\
3.34	1.00718427733058\\
3.35	1.00970268070869\\
3.36	1.01218675922537\\
3.37	1.01463674189897\\
3.38	1.01705286421066\\
3.39	1.01943536795888\\
3.4	1.02178450111367\\
3.41	1.02410051767112\\
3.42	1.02638367750774\\
3.43	1.02863424623491\\
3.44	1.03085249505318\\
3.45	1.0330387006068\\
3.46	1.03519314483799\\
3.47	1.03731611484145\\
3.48	1.03940790271868\\
3.49	1.04146880543242\\
3.5	1.04349912466103\\
3.51	1.04549916665293\\
3.52	1.04746924208092\\
3.53	1.04940966589667\\
3.54	1.05132075718506\\
3.55	1.05320283901859\\
3.56	1.0550562383118\\
3.57	1.05688128567565\\
3.58	1.05867831527193\\
3.59	1.06044766466765\\
3.6	1.06218967468945\\
3.61	1.06390468927798\\
3.62	1.06559305534233\\
3.63	1.06725512261441\\
3.64	1.06889124350335\\
3.65	1.07050177294989\\
3.66	1.07208706828082\\
3.67	1.07364748906334\\
3.68	1.07518339695944\\
3.69	1.07669515558038\\
3.7	1.07818313034101\\
3.71	1.07964768831421\\
3.72	1.08108919808527\\
3.73	1.0825080296063\\
3.74	1.08390455405064\\
3.75	1.08527914366723\\
3.76	1.08663217163505\\
3.77	1.08796401191746\\
3.78	1.08927503911669\\
3.79	1.09056562832812\\
3.8	1.09183615499481\\
3.81	1.09308699476179\\
3.82	1.09431852333051\\
3.83	1.09553111631326\\
3.84	1.09672514908752\\
3.85	1.09790099665038\\
3.86	1.09905903347296\\
3.87	1.10019963335478\\
3.88	1.10132316927818\\
3.89	1.10243001326269\\
3.9	1.10352053621947\\
3.91	1.10459510780569\\
3.92	1.10565409627892\\
3.93	1.10669786835155\\
3.94	1.10772678904517\\
3.95	1.10874122154498\\
3.96	1.10974152705418\\
3.97	1.1107280646484\\
3.98	1.11170119113004\\
3.99	1.11266126088275\\
4	1.11360862572575\\
4.01	1.11454363476828\\
4.02	1.11546663426399\\
4.03	1.11637796746532\\
4.04	1.11727797447792\\
4.05	1.11816699211506\\
4.06	1.11904535375198\\
4.07	1.11991338918034\\
4.08	1.12077142446261\\
4.09	1.12161978178645\\
4.1	1.12245877931913\\
4.11	1.1232887310619\\
4.12	1.12410994670444\\
4.13	1.1249227314792\\
4.14	1.12572738601586\\
4.15	1.12652420619566\\
4.16	1.12731348300588\\
4.17	1.12809550239416\\
4.18	1.12887054512297\\
4.19	1.12963888662395\\
4.2	1.13040079685235\\
4.21	1.13115654014142\\
4.22	1.13190637505679\\
4.23	1.13265055425089\\
4.24	1.13338932431736\\
4.25	1.13412292564541\\
4.26	1.13485159227425\\
4.27	1.13557555174751\\
4.28	1.13629502496756\\
4.29	1.13701022605004\\
4.3	1.13772136218729\\
4.31	1.13842863358805\\
4.32	1.13913223350379\\
4.33	1.13983234826941\\
4.34	1.14052915734402\\
4.35	1.14122283335173\\
4.36	1.14191354212241\\
4.37	1.14260144273248\\
4.38	1.14328668754569\\
4.39	1.14396942225392\\
4.4	1.14464978591792\\
4.41	1.14532791100811\\
4.42	1.14600392344538\\
4.43	1.14667794264185\\
4.44	1.14735008154163\\
4.45	1.14802044666166\\
4.46	1.14868913813243\\
4.47	1.14935624973878\\
4.48	1.1500218689607\\
4.49	1.15068607701409\\
4.5	1.15134894889155\\
4.51	1.15201055340314\\
4.52	1.15267095321718\\
4.53	1.15333020490105\\
4.54	1.15398835896191\\
4.55	1.15464545988755\\
4.56	1.15530154618713\\
4.57	1.15595665043194\\
4.58	1.15661079929624\\
4.59	1.157264013598\\
4.6	1.15791630833968\\
4.61	1.15856769274904\\
4.62	1.15921817031987\\
4.63	1.15986773885283\\
4.64	1.16051639049618\\
4.65	1.16116411178658\\
4.66	1.16181088368989\\
4.67	1.16245668164192\\
4.68	1.16310147558921\\
4.69	1.16374523002984\\
4.7	1.16438790405418\\
4.71	1.1650294513857\\
4.72	1.16566982042172\\
4.73	1.16630895427419\\
4.74	1.16694679081052\\
4.75	1.1675832626943\\
4.76	1.1682182974261\\
4.77	1.16885181738427\\
4.78	1.16948373986569\\
4.79	1.17011397712659\\
4.8	1.17074243642328\\
4.81	1.17136902005297\\
4.82	1.17199362539454\\
4.83	1.1726161449493\\
4.84	1.17323646638181\\
4.85	1.17385447256062\\
4.86	1.17447004159908\\
4.87	1.17508304689609\\
4.88	1.17569335717694\\
4.89	1.176300836534\\
4.9	1.17690534446758\\
4.91	1.17750673592667\\
4.92	1.17810486134973\\
4.93	1.17869956670548\\
4.94	1.17929069353366\\
4.95	1.17987807898583\\
4.96	1.18046155586613\\
4.97	1.18104095267209\\
4.98	1.18161609363537\\
4.99	1.18218679876259\\
5	1.18275288387606\\
5.01	1.18331416065459\\
5.02	1.18387043667428\\
5.03	1.18442151544926\\
5.04	1.1849671964725\\
5.05	1.18550727525661\\
5.06	1.18604154337456\\
5.07	1.18656978850051\\
5.08	1.1870917944506\\
5.09	1.18760734122366\\
5.1	1.18811620504208\\
5.11	1.18861815839252\\
5.12	1.18911297006673\\
5.13	1.18960040520231\\
5.14	1.19008022532351\\
5.15	1.19055218838199\\
5.16	1.19101604879761\\
5.17	1.19147155749921\\
5.18	1.19191846196539\\
5.19	1.19235650626529\\
5.2	1.19278543109937\\
5.21	1.1932049738402\\
5.22	1.19361486857321\\
5.23	1.19401484613751\\
5.24	1.19440463416665\\
5.25	1.1947839571294\\
5.26	1.19515253637053\\
5.27	1.19551009015159\\
5.28	1.1958563336917\\
5.29	1.19619097920833\\
5.3	1.19651373595805\\
5.31	1.19682431027736\\
5.32	1.19712240562343\\
5.33	1.19740772261491\\
5.34	1.19767995907268\\
5.35	1.19793881006066\\
5.36	1.19818396792655\\
5.37	1.19841512234267\\
5.38	1.19863196034669\\
5.39	1.19883416638242\\
5.4	1.19902142234061\\
5.41	1.19919340759973\\
5.42	1.1993497990667\\
5.43	1.19949027121775\\
5.44	1.19961449613913\\
5.45	1.19972214356794\\
5.46	1.19981288093288\\
5.47	1.19988637339503\\
5.48	1.19994228388866\\
5.49	1.19998027316199\\
5.5	1.19999999981795\\
5.51	1.200001120355\\
5.52	1.19998328920789\\
5.53	1.19994615878844\\
5.54	1.19988937952632\\
5.55	1.19981259990983\\
5.56	1.19971546652671\\
5.57	1.19959762410485\\
5.58	1.19945871555315\\
5.59	1.19929838200225\\
5.6	1.19911626284533\\
5.61	1.19891199577887\\
5.62	1.19868521684347\\
5.63	1.19843556046459\\
5.64	1.19816265949335\\
5.65	1.1978661452473\\
5.66	1.19754564755123\\
5.67	1.19720079477789\\
5.68	1.19683121388885\\
5.69	1.19643653047521\\
5.7	1.19601636879841\\
5.71	1.19557035183102\\
5.72	1.19509810129753\\
5.73	1.19459923772025\\
5.74	1.1940733804958\\
5.75	1.19352014799848\\
5.76	1.19293915768693\\
5.77	1.19233002621073\\
5.78	1.19169236951697\\
5.79	1.19102580295693\\
5.8	1.19032994139267\\
5.81	1.18960439930365\\
5.82	1.18884879089332\\
5.83	1.18806273019579\\
5.84	1.18724583118241\\
5.85	1.18639770786837\\
5.86	1.18551797441938\\
5.87	1.18460624525822\\
5.88	1.18366213517139\\
5.89	1.18268525941573\\
5.9	1.181675233825\\
5.91	1.18063167491657\\
5.92	1.17955419999794\\
5.93	1.17844242727344\\
5.94	1.17729597595081\\
5.95	1.17611446634781\\
5.96	1.17489751999886\\
5.97	1.17364475976164\\
5.98	1.17235580992369\\
5.99	1.17103029630908\\
6	1.16966784638498\\
6.01	1.16826808936828\\
6.02	1.16683065633223\\
6.03	1.16535518031305\\
6.04	1.16384129641653\\
6.05	1.16228864192465\\
6.06	1.16069685640221\\
6.07	1.15906558180346\\
6.08	1.15739446257868\\
6.09	1.1556831457808\\
6.1	1.15393128117205\\
6.11	1.15213852133056\\
6.12	1.15030452175697\\
6.13	1.14842894098103\\
6.14	1.14651144066827\\
6.15	1.14455168572656\\
6.16	1.14254934441277\\
6.17	1.14050408843934\\
6.18	1.13841559308096\\
6.19	1.13628353728112\\
6.2	1.13410760375876\\
6.21	1.13188747911491\\
6.22	1.12962285393925\\
6.23	1.12731342291678\\
6.24	1.1249588849344\\
6.25	1.12255894318754\\
6.26	1.12011330528678\\
6.27	1.11762168336448\\
6.28	1.11508379418135\\
6.29	1.11249935923312\\
6.3	1.10986810485714\\
6.31	1.10718976233896\\
6.32	1.104464068019\\
6.33	1.10169076339914\\
6.34	1.09886959524934\\
6.35	1.09600031571426\\
6.36	1.09308268241987\\
6.37	1.09011645858007\\
6.38	1.08710141310331\\
6.39	1.0840373206992\\
6.4	1.08092396198513\\
6.41	1.0777611235929\\
6.42	1.07454859827531\\
6.43	1.07128618501279\\
6.44	1.06797368912003\\
6.45	1.06461092235257\\
6.46	1.06119770301344\\
6.47	1.05773385605976\\
6.48	1.05421921320937\\
6.49	1.05065361304744\\
6.5	1.04703690113308\\
6.51	1.04336893010597\\
6.52	1.03964955979297\\
6.53	1.03587865731474\\
6.54	1.03205609719235\\
6.55	1.02818176145389\\
6.56	1.02425553974113\\
6.57	1.02027732941606\\
6.58	1.01624703566759\\
6.59	1.0121645716181\\
6.6	1.0080298584301\\
6.61	1.00384282541281\\
6.62	0.999603410128831\\
6.63	0.995311558500695\\
6.64	0.990967224917532\\
6.65	0.986570372341665\\
6.66	0.982120972415229\\
6.67	0.977619005566792\\
6.68	0.973064461117968\\
6.69	0.968457337390036\\
6.7	0.963797641810554\\
6.71	0.959085391019978\\
6.72	0.954320610978277\\
6.73	0.949503337071551\\
6.74	0.944633614218648\\
6.75	0.939711496977778\\
6.76	0.934737049653133\\
6.77	0.929710346401501\\
6.78	0.924631471338886\\
6.79	0.919500518647118\\
6.8	0.91431759268048\\
6.81	0.909082808072313\\
6.82	0.903796289841644\\
6.83	0.898458173499791\\
6.84	0.893068605156992\\
6.85	0.887627741629011\\
6.86	0.882135750543761\\
6.87	0.876592810447919\\
6.88	0.870999110913541\\
6.89	0.865354852644681\\
6.9	0.859660247584008\\
6.91	0.853915519019418\\
6.92	0.848120901690658\\
6.93	0.842276641895937\\
6.94	0.836382997598543\\
6.95	0.830440238533464\\
6.96	0.824448646313999\\
6.97	0.81840851453838\\
6.98	0.812320148896385\\
6.99	0.806183867275954\\
7	0.79999999986981\\
7.01	0.793768889282072\\
7.02	0.787490890634872\\
7.03	0.781166371674974\\
7.04	0.774795712880388\\
7.05	0.768379307566989\\
7.06	0.761917561995129\\
7.07	0.755410895476262\\
7.08	0.748859740479551\\
7.09	0.742264542738493\\
7.1	0.73562576135753\\
7.11	0.728943868918669\\
7.12	0.722219351588096\\
7.13	0.715452709222794\\
7.14	0.708644455477163\\
7.15	0.701795117909089\\
7.16	0.694905238046318\\
7.17	0.687975371275043\\
7.18	0.68100608660858\\
7.19	0.673997966445889\\
7.2	0.666951606330082\\
7.21	0.659867614706938\\
7.22	0.652746612683415\\
7.23	0.64558923378616\\
7.24	0.638396123720024\\
7.25	0.63116794012657\\
7.26	0.623905352342591\\
7.27	0.616609041158618\\
7.28	0.609279698577432\\
7.29	0.601918027572577\\
7.3	0.594524741846873\\
7.31	0.587100565590929\\
7.32	0.579646233241651\\
7.33	0.572162489240757\\
7.34	0.564650087793291\\
7.35	0.557109792626131\\
7.36	0.549542376746503\\
7.37	0.541948622200495\\
7.38	0.534329319831565\\
7.39	0.526685269039057\\
7.4	0.519017277536712\\
7.41	0.511326161111178\\
7.42	0.503612743380525\\
7.43	0.495877855552756\\
7.44	0.488122336184318\\
7.45	0.480347030938619\\
7.46	0.472552792344531\\
7.47	0.46474047955491\\
7.48	0.456910958105108\\
7.49	0.449065099671479\\
7.5	0.441203781829897\\
7.51	0.433327887814265\\
7.52	0.425438306275029\\
7.53	0.417535931037689\\
7.54	0.409621660861312\\
7.55	0.401696399197042\\
7.56	0.393761053946615\\
7.57	0.385816537220869\\
7.58	0.377863765098259\\
7.59	0.369903657383364\\
7.6	0.361937137365405\\
7.61	0.353965131576752\\
7.62	0.34598856955144\\
7.63	0.338008383583679\\
7.64	0.330025508486367\\
7.65	0.322040881349601\\
7.66	0.314055441299193\\
7.67	0.306070129255175\\
7.68	0.298085887690317\\
7.69	0.290103660388639\\
7.7	0.282124392203919\\
7.71	0.274149028818208\\
7.72	0.266178516500344\\
7.73	0.25821380186446\\
7.74	0.250255831628498\\
7.75	0.242305552372722\\
7.76	0.234363910298228\\
7.77	0.226431850985459\\
7.78	0.218510319152715\\
7.79	0.210600258414665\\
7.8	0.202702611040861\\
7.81	0.194818317714248\\
7.82	0.186948317289677\\
7.83	0.179093546552418\\
7.84	0.171254939976672\\
7.85	0.16343342948408\\
7.86	0.155629944202239\\
7.87	0.147845410223214\\
7.88	0.140080750362046\\
7.89	0.13233688391527\\
7.9	0.124614726419422\\
7.91	0.116915189409554\\
7.92	0.109239180177746\\
7.93	0.101587601531616\\
7.94	0.0939613515528356\\
7.95	0.0863613233556381\\
7.96	0.0787884048453342\\
7.97	0.0712434784768219\\
7.98	0.0637274210130998\\
7.99	0.0562411032837786\\
8	0.0487853899435933\\
8.01	0.0413611392309157\\
8.02	0.033969202726266\\
8.03	0.0266104251108257\\
8.04	0.0192856439249486\\
8.05	0.0119956893266741\\
8.06	0.00474138385023858\\
8.07	-0.00247645783541222\\
8.08	-0.00965702916811106\\
8.09	-0.0167995319339571\\
8.1	-0.0239031765088039\\
8.11	-0.0309671820997469\\
8.12	-0.0379907769866118\\
8.13	-0.044973198763442\\
8.14	-0.0519136945799868\\
8.15	-0.0588115213831891\\
8.16	-0.0656659461586731\\
8.17	-0.0724762461722327\\
8.18	-0.0792417092113186\\
8.19	-0.085961633826527\\
8.2	-0.0926353295730868\\
8.21	-0.0992621172523478\\
8.22	-0.105841329153269\\
8.23	-0.112372309293905\\
8.24	-0.118854413662895\\
8.25	-0.125287010460952\\
8.26	-0.131669480342347\\
8.27	-0.1380012166564\\
8.28	-0.144281625688969\\
8.29	-0.150510126903932\\
8.3	-0.156686153184681\\
8.31	-0.162809151075606\\
8.32	-0.168878581023588\\
8.33	-0.174893917619478\\
8.34	-0.180854649839595\\
8.35	-0.186760281287206\\
8.36	-0.192610330434017\\
8.37	-0.198404330861663\\
8.38	-0.204141831503191\\
8.39	-0.209822396884552\\
8.4	-0.215445607366088\\
8.41	-0.221011059384016\\
8.42	-0.226518365691923\\
8.43	-0.231967155602248\\
8.44	-0.237357075227772\\
8.45	-0.242687787723106\\
8.46	-0.247958973526179\\
8.47	-0.253170330599723\\
8.48	-0.258321574672768\\
8.49	-0.263412439482119\\
8.5	-0.268442677013857\\
8.51	-0.273412057744814\\
8.52	-0.278320370884069\\
8.53	-0.283167424614436\\
8.54	-0.287953046333945\\
8.55	-0.292677082897339\\
8.56	-0.297339400857553\\
8.57	-0.30193988670721\\
8.58	-0.306478447118097\\
8.59	-0.310955009096948\\
8.6	-0.315369519860463\\
8.61	-0.319721946565219\\
8.62	-0.324012276029137\\
8.63	-0.328240514452947\\
8.64	-0.33240668714165\\
8.65	-0.336510838225986\\
8.66	-0.340553030383897\\
8.67	-0.344533344561993\\
8.68	-0.348451879697016\\
8.69	-0.352308752437303\\
8.7	-0.356104096864256\\
8.71	-0.359838064213801\\
8.72	-0.363510822597856\\
8.73	-0.367122556725796\\
8.74	-0.370673467625914\\
8.75	-0.374163772366893\\
8.76	-0.377593703779264\\
8.77	-0.380963510176873\\
8.78	-0.384273455078347\\
8.79	-0.387523816928558\\
8.8	-0.390714888820088\\
8.81	-0.393846978214692\\
8.82	-0.396920406664765\\
8.83	-0.399935509534808\\
8.84	-0.402892635722888\\
8.85	-0.405792147382108\\
8.86	-0.408634419642069\\
8.87	-0.411419840330333\\
8.88	-0.414148809693894\\
8.89	-0.416821740120637\\
8.9	-0.419439055860804\\
8.91	-0.422001192748461\\
8.92	-0.42450859792296\\
8.93	-0.426961729550407\\
8.94	-0.429361056545123\\
8.95	-0.431707058291112\\
8.96	-0.434000224363523\\
8.97	-0.436241054250119\\
8.98	-0.438430057072737\\
8.99	-0.440567751308755\\
9	-0.442654664512558\\
9.01	-0.444691333037001\\
9.02	-0.446678301754874\\
9.03	-0.448616123780368\\
9.04	-0.450505360190537\\
9.05	-0.452346579746767\\
9.06	-0.454140358616238\\
9.07	-0.455887280093389\\
9.08	-0.457587934321383\\
9.09	-0.459242918013572\\
9.1	-0.460852834174962\\
9.11	-0.462418291823678\\
9.12	-0.463939905712428\\
9.13	-0.465418296049968\\
9.14	-0.466854088222567\\
9.15	-0.468247912515471\\
9.16	-0.469600403834372\\
9.17	-0.470912201426864\\
9.18	-0.472183948603917\\
9.19	-0.473416292461338\\
9.2	-0.474609883601234\\
9.21	-0.47576537585348\\
9.22	-0.476883425997181\\
9.23	-0.477964693482139\\
9.24	-0.479009840150317\\
9.25	-0.480019529957305\\
9.26	-0.48099442869378\\
9.27	-0.481935203706979\\
9.28	-0.482842523622156\\
9.29	-0.483717058064051\\
9.3	-0.484559477378354\\
9.31	-0.48537045235317\\
9.32	-0.486150653940481\\
9.33	-0.486900752977616\\
9.34	-0.487621419908713\\
9.35	-0.488313324506181\\
9.36	-0.488977135592171\\
9.37	-0.489613520760034\\
9.38	-0.490223146095793\\
9.39	-0.490806675899601\\
9.4	-0.49136477240721\\
9.41	-0.491898095511435\\
9.42	-0.492407302483617\\
9.43	-0.492893047695091\\
9.44	-0.493355982338648\\
9.45	-0.493796754150001\\
9.46	-0.494216007129249\\
9.47	-0.494614381262344\\
9.48	-0.494992512242552\\
9.49	-0.495351031191923\\
9.5	-0.49569056438275\\
9.51	-0.496011732959038\\
9.52	-0.496315152657967\\
9.53	-0.496601433531358\\
9.54	-0.496871179667137\\
9.55	-0.497124988910798\\
9.56	-0.497363452586871\\
9.57	-0.497587155220387\\
9.58	-0.497796674258338\\
9.59	-0.497992579791148\\
9.6	-0.498175434274132\\
9.61	-0.498345792248967\\
9.62	-0.498504200065151\\
9.63	-0.49865119560147\\
9.64	-0.498787307987465\\
9.65	-0.498913057324893\\
9.66	-0.499028954409196\\
9.67	-0.49913550045096\\
9.68	-0.499233186797387\\
9.69	-0.499322494653753\\
9.7	-0.499403894804878\\
9.71	-0.499477847336587\\
9.72	-0.499544801357178\\
9.73	-0.499605194718883\\
9.74	-0.499659453739339\\
9.75	-0.499707992923045\\
9.76	-0.499751214682832\\
9.77	-0.499789509061327\\
9.78	-0.499823253452417\\
9.79	-0.499852812322713\\
9.8	-0.499878536933019\\
9.81	-0.499900765059789\\
9.82	-0.499919820716601\\
9.83	-0.499936013875614\\
9.84	-0.499949640189038\\
9.85	-0.499960980710596\\
9.86	-0.49997030161699\\
9.87	-0.499977853929366\\
9.88	-0.499983873234777\\
9.89	-0.49998857940765\\
9.9	-0.499992176331249\\
9.91	-0.499994851619143\\
9.92	-0.499996776336666\\
9.93	-0.499998104722384\\
9.94	-0.499998973909564\\
9.95	-0.49999950364763\\
9.96	-0.499999796023636\\
9.97	-0.499999935183726\\
9.98	-0.4999999870546\\
9.99	-0.499999999064981\\
10	-0.499999999867077\\
};
\addlegendentry{$\boldsymbol{\bar{y}(t)}$};

\addplot [color=blue,solid,line width=1.5pt]
  table[row sep=crcr]{%
0	4.99999999968968\\
0.01	5.00000000036058\\
0.02	5.00000001041603\\
0.03	5.00000005384223\\
0.04	5.00000017033662\\
0.05	5.0000004150682\\
0.06	5.00000085843795\\
0.07	5.00000158583911\\
0.08	5.00000269741761\\
0.09	5.00000430783241\\
0.1	5.00000654601582\\
0.11	5.00000955493392\\
0.12	5.00001349134687\\
0.13	5.0000185255693\\
0.14	5.00002484123067\\
0.15	5.0000326350356\\
0.16	5.00004211652426\\
0.17	5.00005350783271\\
0.18	5.00006704345327\\
0.19	5.00008296999489\\
0.2	5.00010154594348\\
0.21	5.0001230414223\\
0.22	5.0001477379523\\
0.23	5.00017592821247\\
0.24	5.00020791580025\\
0.25	5.00024401499181\\
0.26	5.0002845505025\\
0.27	5.00032985724714\\
0.28	5.0003802801004\\
0.29	5.00043617365716\\
0.3	5.00049790199289\\
0.31	5.00056583842398\\
0.32	5.00064036526811\\
0.33	5.00072187360462\\
0.34	5.00081076303485\\
0.35	5.00090744144251\\
0.36	5.00101232475405\\
0.37	5.00112583669901\\
0.38	5.00124840857035\\
0.39	5.00138047898487\\
0.4	5.00152249364354\\
0.41	5.00167490509182\\
0.42	5.00183817248009\\
0.43	5.00201276132398\\
0.44	5.00219914326469\\
0.45	5.00239779582942\\
0.46	5.00260920219168\\
0.47	5.00283385093166\\
0.48	5.00307223579662\\
0.49	5.00332485546118\\
0.5	5.00359221328776\\
0.51	5.00387481708689\\
0.52	5.00417317887757\\
0.53	5.00448781464767\\
0.54	5.00481924411422\\
0.55	5.00516799048386\\
0.56	5.00553458021311\\
0.57	5.00591954276879\\
0.58	5.00632341038834\\
0.59	5.00674671784023\\
0.6	5.00719000218426\\
0.61	5.00765380253196\\
0.62	5.00813865980694\\
0.63	5.00864511650524\\
0.64	5.00917371645569\\
0.65	5.0097250045803\\
0.66	5.01029952665457\\
0.67	5.01089782906788\\
0.68	5.01152045858387\\
0.69	5.01216796210073\\
0.7	5.01284088641165\\
0.71	5.01353977796509\\
0.72	5.01426518262522\\
0.73	5.01501764543221\\
0.74	5.01579771036266\\
0.75	5.01660592008987\\
0.76	5.01744281574431\\
0.77	5.01830893667386\\
0.78	5.01920482020428\\
0.79	5.02013100139949\\
0.8	5.02108801282198\\
0.81	5.02207638429312\\
0.82	5.02309664265358\\
0.83	5.02414931152363\\
0.84	5.02523491106355\\
0.85	5.02635395773395\\
0.86	5.02750696405616\\
0.87	5.02869443837255\\
0.88	5.02991688460695\\
0.89	5.03117480202496\\
0.9	5.03246868499431\\
0.91	5.03379902274526\\
0.92	5.0351662991309\\
0.93	5.03657099238758\\
0.94	5.03801357489522\\
0.95	5.03949451293766\\
0.96	5.04101426646307\\
0.97	5.04257328884426\\
0.98	5.04417202663908\\
0.99	5.04581091935075\\
1	5.04749039918823\\
1.01	5.04921089082657\\
1.02	5.0509728111673\\
1.03	5.05277656909875\\
1.04	5.05462256525644\\
1.05	5.05651119178342\\
1.06	5.05844283209064\\
1.07	5.0604178606173\\
1.08	5.06243664259122\\
1.09	5.06449953378921\\
1.1	5.06660688029738\\
1.11	5.06875901827158\\
1.12	5.07095627369767\\
1.13	5.07319896215196\\
1.14	5.07548738856151\\
1.15	5.07782184696452\\
1.16	5.08020262027068\\
1.17	5.08262998002154\\
1.18	5.08510418615085\\
1.19	5.08762548674494\\
1.2	5.09019411780306\\
1.21	5.09281030299776\\
1.22	5.09547425343524\\
1.23	5.09818616741571\\
1.24	5.10094623019373\\
1.25	5.10375461373861\\
1.26	5.10661147649473\\
1.27	5.10951696314194\\
1.28	5.11247120435587\\
1.29	5.11547431656834\\
1.3	5.11852640172768\\
1.31	5.12162754705911\\
1.32	5.1247778248251\\
1.33	5.12797729208572\\
1.34	5.13122599045899\\
1.35	5.13452394588128\\
1.36	5.13787116836762\\
1.37	5.1412676517721\\
1.38	5.14471337354821\\
1.39	5.14820829450918\\
1.4	5.15175235858839\\
1.41	5.15534549259968\\
1.42	5.15898760599774\\
1.43	5.16267859063846\\
1.44	5.16641832054719\\
1.45	5.17020665182273\\
1.46	5.17404342280396\\
1.47	5.17792845431473\\
1.48	5.18186154991065\\
1.49	5.1858424961259\\
1.5	5.18987106271997\\
1.51	5.19394700292449\\
1.52	5.19807005368998\\
1.53	5.20223993593267\\
1.54	5.20645635478124\\
1.55	5.21071899982367\\
1.56	5.21502754535395\\
1.57	5.21938165061891\\
1.58	5.22378096006503\\
1.59	5.22822510358514\\
1.6	5.23271369676531\\
1.61	5.23724634113156\\
1.62	5.24182262439665\\
1.63	5.24644212070693\\
1.64	5.25110439088905\\
1.65	5.25580898269677\\
1.66	5.26055543105778\\
1.67	5.26534325832043\\
1.68	5.27017197450056\\
1.69	5.27504107752824\\
1.7	5.27995005349461\\
1.71	5.28489837689864\\
1.72	5.28988551089389\\
1.73	5.29491090753533\\
1.74	5.29997400802611\\
1.75	5.30507424296437\\
1.76	5.31021103258997\\
1.77	5.31538378703134\\
1.78	5.32059190655221\\
1.79	5.32583478179846\\
1.8	5.33111179404481\\
1.81	5.33642231544172\\
1.82	5.34176570926207\\
1.83	5.34714133014802\\
1.84	5.35254852435775\\
1.85	5.35798663001228\\
1.86	5.36345497734224\\
1.87	5.36895288893462\\
1.88	5.37447967997964\\
1.89	5.38003465851744\\
1.9	5.38561712568493\\
1.91	5.39122637596255\\
1.92	5.39686169742108\\
1.93	5.40252237196838\\
1.94	5.4082076755962\\
1.95	5.413916878627\\
1.96	5.41964924596066\\
1.97	5.42540403732134\\
1.98	5.43118050750421\\
1.99	5.43697790662228\\
2	5.44279548035315\\
2.01	5.4486324701858\\
2.02	5.45448811366741\\
2.03	5.46036164465009\\
2.04	5.46625229353772\\
2.05	5.47215928753271\\
2.06	5.47808185088275\\
2.07	5.48401920512768\\
2.08	5.4899705693462\\
2.09	5.49593516040268\\
2.1	5.50191219319396\\
2.11	5.50790088089611\\
2.12	5.51390043521124\\
2.13	5.51991006661426\\
2.14	5.5259289845997\\
2.15	5.53195639792844\\
2.16	5.53799151487457\\
2.17	5.54403354347211\\
2.18	5.55008169176182\\
2.19	5.55613516803799\\
2.2	5.56219318109522\\
2.21	5.56825494047523\\
2.22	5.57431965671357\\
2.23	5.5803865415865\\
2.24	5.58645480835773\\
2.25	5.59252367202518\\
2.26	5.59859234956783\\
2.27	5.60466006019243\\
2.28	5.61072602558035\\
2.29	5.61678947013434\\
2.3	5.6228496212253\\
2.31	5.62890570943909\\
2.32	5.63495696882331\\
2.33	5.64100263713406\\
2.34	5.64704195608277\\
2.35	5.65307417158295\\
2.36	5.65909853399698\\
2.37	5.66511429838292\\
2.38	5.67112072474128\\
2.39	5.67711707826177\\
2.4	5.68310262957015\\
2.41	5.68907665497497\\
2.42	5.69503843671438\\
2.43	5.70098726320289\\
2.44	5.70692242927819\\
2.45	5.71284323644789\\
2.46	5.71874899313635\\
2.47	5.72463901493144\\
2.48	5.73051262483133\\
2.49	5.73636915349128\\
2.5	5.74220793947041\\
2.51	5.74802832947852\\
2.52	5.75382967862283\\
2.53	5.75961135065481\\
2.54	5.76537271821692\\
2.55	5.77111316308944\\
2.56	5.77683207643723\\
2.57	5.7825288590565\\
2.58	5.78820292162164\\
2.59	5.79385368493198\\
2.6	5.79948058015855\\
2.61	5.80508304909092\\
2.62	5.81066054438393\\
2.63	5.81621252980454\\
2.64	5.82173848047853\\
2.65	5.82723788313737\\
2.66	5.83271023636496\\
2.67	5.8381550508444\\
2.68	5.84357184960484\\
2.69	5.84896016826818\\
2.7	5.85431955529593\\
2.71	5.85964957223596\\
2.72	5.86494979396928\\
2.73	5.87021980895685\\
2.74	5.87545921948633\\
2.75	5.88066764191891\\
2.76	5.88584470693606\\
2.77	5.89099005978632\\
2.78	5.89610336053211\\
2.79	5.90118428429649\\
2.8	5.90623252150994\\
2.81	5.91124777815718\\
2.82	5.91622977602392\\
2.83	5.92117825294367\\
2.84	5.9260929630445\\
2.85	5.93097367699586\\
2.86	5.93582018225533\\
2.87	5.94063228330131\\
2.88	5.94540980169973\\
2.89	5.95015257592445\\
2.9	5.95486046112267\\
2.91	5.95953332887974\\
2.92	5.96417106698377\\
2.93	5.96877357919037\\
2.94	5.97334078498735\\
2.95	5.97787261935944\\
2.96	5.98236903255294\\
2.97	5.9868299898405\\
2.98	5.99125547128578\\
2.99	5.99564547150812\\
3	5.99999999944734\\
3.01	6.00431907812833\\
3.02	6.00860274442584\\
3.03	6.01285104882916\\
3.04	6.01706405520679\\
3.05	6.02124184057118\\
3.06	6.02538449484343\\
3.07	6.02949212061799\\
3.08	6.03356483292735\\
3.09	6.03760275900674\\
3.1	6.04160603805889\\
3.11	6.04557482101866\\
3.12	6.04950927031777\\
3.13	6.05340955964953\\
3.14	6.05727587373351\\
3.15	6.06110840808025\\
3.16	6.064907368756\\
3.17	6.06867297214735\\
3.18	6.072405444726\\
3.19	6.07610502281344\\
3.2	6.07977195234566\\
3.21	6.08340648863782\\
3.22	6.08700889614902\\
3.23	6.09057944824693\\
3.24	6.09411842697254\\
3.25	6.09762612280486\\
3.26	6.10110283442561\\
3.27	6.10454886848392\\
3.28	6.10796453936106\\
3.29	6.11135016893512\\
3.3	6.1147060863457\\
3.31	6.11803262775867\\
3.32	6.1213301361308\\
3.33	6.12459896097452\\
3.34	6.12783945812261\\
3.35	6.13105198949289\\
3.36	6.13423692285292\\
3.37	6.13739463158473\\
3.38	6.14052549444951\\
3.39	6.1436298953523\\
3.4	6.14670822310672\\
3.41	6.14976087119964\\
3.42	6.15278823755591\\
3.43	6.15579072430308\\
3.44	6.15876873753606\\
3.45	6.16172268708182\\
3.46	6.16465298626417\\
3.47	6.16756005166837\\
3.48	6.17044430290589\\
3.49	6.17330616237909\\
3.5	6.17614605504594\\
3.51	6.17896440818472\\
3.52	6.18176165115871\\
3.53	6.18453821518089\\
3.54	6.18729453307869\\
3.55	6.19003103905863\\
3.56	6.19274816847107\\
3.57	6.19544635757488\\
3.58	6.19812604330218\\
3.59	6.200787663023\\
3.6	6.20343165431005\\
3.61	6.20605845470333\\
3.62	6.20866850147492\\
3.63	6.21126223139363\\
3.64	6.21384008048974\\
3.65	6.21640248381966\\
3.66	6.21894987523069\\
3.67	6.22148268712567\\
3.68	6.22400135022772\\
3.69	6.22650629334492\\
3.7	6.22899794313503\\
3.71	6.23147672387018\\
3.72	6.23394305720159\\
3.73	6.23639736192426\\
3.74	6.23884005374168\\
3.75	6.24127154503053\\
3.76	6.24369224460539\\
3.77	6.24610255748342\\
3.78	6.24850288464911\\
3.79	6.25089362281895\\
3.8	6.25327516420611\\
3.81	6.25564789628522\\
3.82	6.25801220155699\\
3.83	6.26036845731297\\
3.84	6.26271703540022\\
3.85	6.26505830198604\\
3.86	6.26739261732266\\
3.87	6.26972033551194\\
3.88	6.27204180427007\\
3.89	6.27435736469231\\
3.9	6.27666735101764\\
3.91	6.27897209039349\\
3.92	6.28127190264046\\
3.93	6.283567100017\\
3.94	6.2858579869841\\
3.95	6.28814485997005\\
3.96	6.29042800713507\\
3.97	6.29270770813608\\
3.98	6.29498423389137\\
3.99	6.29725784634528\\
4	6.29952879823297\\
4.01	6.30179733284506\\
4.02	6.30406368379237\\
4.03	6.30632807477061\\
4.04	6.30859071932508\\
4.05	6.31085182061539\\
4.06	6.31311157118015\\
4.07	6.31537015270168\\
4.08	6.3176277357707\\
4.09	6.31988447965104\\
4.1	6.32214053204438\\
4.11	6.32439602885488\\
4.12	6.32665109395395\\
4.13	6.32890583894492\\
4.14	6.33116036292776\\
4.15	6.33341475226377\\
4.16	6.33566908034028\\
4.17	6.33792340733538\\
4.18	6.3401777799826\\
4.19	6.34243223133561\\
4.2	6.34468678053295\\
4.21	6.34694143256271\\
4.22	6.34919617802724\\
4.23	6.35145099290785\\
4.24	6.35370583832952\\
4.25	6.35596066032562\\
4.26	6.35821538960256\\
4.27	6.36046994130457\\
4.28	6.36272421477832\\
4.29	6.36497809333776\\
4.3	6.3672314440524\\
4.31	6.3694841177326\\
4.32	6.37173594913939\\
4.33	6.37398675723123\\
4.34	6.37623634541115\\
4.35	6.37848450177379\\
4.36	6.38073099935248\\
4.37	6.38297559636629\\
4.38	6.38521803646714\\
4.39	6.38745804898685\\
4.4	6.38969534918422\\
4.41	6.39192963849211\\
4.42	6.39416060476448\\
4.43	6.39638792252351\\
4.44	6.39861125320664\\
4.45	6.40083024541366\\
4.46	6.40304453515376\\
4.47	6.40525374609262\\
4.48	6.4074574897995\\
4.49	6.40965536599428\\
4.5	6.41184696279454\\
4.51	6.41403185696265\\
4.52	6.41620961415284\\
4.53	6.41837978915823\\
4.54	6.42054192615799\\
4.55	6.42269555896431\\
4.56	6.42484021126956\\
4.57	6.42697539689331\\
4.58	6.42910062002941\\
4.59	6.43121537549309\\
4.6	6.43331914896801\\
4.61	6.43541141725334\\
4.62	6.43749164851081\\
4.63	6.43955930251183\\
4.64	6.44161383088452\\
4.65	6.44365467736081\\
4.66	6.44568127802348\\
4.67	6.44769306155329\\
4.68	6.44968944947598\\
4.69	6.45166985640941\\
4.7	6.45363369031058\\
4.71	6.45558035272273\\
4.72	6.45750923902243\\
4.73	6.4594197386666\\
4.74	6.46131123543964\\
4.75	6.46318310770046\\
4.76	6.46503472862957\\
4.77	6.46686546647618\\
4.78	6.4686746848052\\
4.79	6.4704617427444\\
4.8	6.47222599523141\\
4.81	6.47396679326085\\
4.82	6.47568348413135\\
4.83	6.47737541169268\\
4.84	6.47904191659276\\
4.85	6.48068233652479\\
4.86	6.48229600647429\\
4.87	6.48388225896617\\
4.88	6.48544042431184\\
4.89	6.48696983085622\\
4.9	6.48846980522489\\
4.91	6.48993967257109\\
4.92	6.49137875682283\\
4.93	6.49278638092998\\
4.94	6.49416186711129\\
4.95	6.49550453710152\\
4.96	6.49681371239846\\
4.97	6.49808871451005\\
4.98	6.49932886520144\\
4.99	6.50053348674201\\
5	6.50170190215254\\
5.01	6.5028334354522\\
5.02	6.50392741190566\\
5.03	6.50498315827016\\
5.04	6.50600000304257\\
5.05	6.50697727670648\\
5.06	6.50791431197925\\
5.07	6.50881044405913\\
5.08	6.50966501087226\\
5.09	6.51047735331981\\
5.1	6.51124681552501\\
5.11	6.51197274508025\\
5.12	6.51265449329414\\
5.13	6.51329141543858\\
5.14	6.51388287099583\\
5.15	6.5144282239056\\
5.16	6.51492684281212\\
5.17	6.51537810131118\\
5.18	6.51578137819725\\
5.19	6.51613605771053\\
5.2	6.51644152978401\\
5.21	6.51669719029057\\
5.22	6.51690244129004\\
5.23	6.51705669127625\\
5.24	6.51715935542416\\
5.25	6.51720985583688\\
5.26	6.51720762179274\\
5.27	6.51715208999243\\
5.28	6.51704270480598\\
5.29	6.51687891851992\\
5.3	6.51666019158428\\
5.31	6.5163859928597\\
5.32	6.51605579986452\\
5.33	6.51566909902181\\
5.34	6.51522538590647\\
5.35	6.51472416549229\\
5.36	6.51416495239903\\
5.37	6.51354727113951\\
5.38	6.51287065636664\\
5.39	6.51213465312053\\
5.4	6.51133881707554\\
5.41	6.51048271478738\\
5.42	6.50956592394016\\
5.43	6.50858803359346\\
5.44	6.50754864442942\\
5.45	6.50644736899979\\
5.46	6.50528383197304\\
5.47	6.5040576703814\\
5.48	6.50276853386794\\
5.49	6.50141608493364\\
5.5	6.49999999918447\\
5.51	6.49851996557849\\
5.52	6.49697568667285\\
5.53	6.49536687887094\\
5.54	6.49369327266941\\
5.55	6.49195461290527\\
5.56	6.49015065900295\\
5.57	6.4882811852214\\
5.58	6.48634598090112\\
5.59	6.48434485071124\\
5.6	6.48227761489665\\
5.61	6.48014410952499\\
5.62	6.47794418673378\\
5.63	6.47567771497747\\
5.64	6.47334457927452\\
5.65	6.47094468145447\\
5.66	6.46847794040502\\
5.67	6.46594429231908\\
5.68	6.46334369094189\\
5.69	6.46067610781801\\
5.7	6.4579415325385\\
5.71	6.45513997298791\\
5.72	6.45227145559115\\
5.73	6.44933602552479\\
5.74	6.44633374671317\\
5.75	6.44326470163559\\
5.76	6.44012899111096\\
5.77	6.43692673408238\\
5.78	6.43365806740172\\
5.79	6.43032314561422\\
5.8	6.426922140743\\
5.81	6.42345524207373\\
5.82	6.41992265593914\\
5.83	6.41632460550361\\
5.84	6.4126613305478\\
5.85	6.40893308725316\\
5.86	6.40514014798654\\
5.87	6.40128280108478\\
5.88	6.39736135063926\\
5.89	6.3933761162805\\
5.9	6.38932743296275\\
5.91	6.38521565074853\\
5.92	6.38104113459325\\
5.93	6.37680426412974\\
5.94	6.37250543345288\\
5.95	6.36814505090417\\
5.96	6.36372353885626\\
5.97	6.3592413334976\\
5.98	6.35469888461695\\
5.99	6.35009665538802\\
6	6.345435122154\\
6.01	6.34071477421217\\
6.02	6.33593611359848\\
6.03	6.33109965487208\\
6.04	6.32620592489997\\
6.05	6.32125546264153\\
6.06	6.31624881893311\\
6.07	6.31118655627263\\
6.08	6.30606924860411\\
6.09	6.3008974811023\\
6.1	6.29567184995724\\
6.11	6.29039296215882\\
6.12	6.28506143528139\\
6.13	6.27967789726831\\
6.14	6.27424298621656\\
6.15	6.26875735016129\\
6.16	6.26322164686041\\
6.17	6.25763654357918\\
6.18	6.25200271687475\\
6.19	6.24632085238079\\
6.2	6.24059164459205\\
6.21	6.23481579664891\\
6.22	6.22899402012201\\
6.23	6.22312703479677\\
6.24	6.21721556845802\\
6.25	6.21126035667455\\
6.26	6.20526214258372\\
6.27	6.19922167667597\\
6.28	6.1931397165795\\
6.29	6.18701702684474\\
6.3	6.18085437872902\\
6.31	6.1746525499811\\
6.32	6.16841232462575\\
6.33	6.16213449274835\\
6.34	6.15581985027946\\
6.35	6.14946919877937\\
6.36	6.14308334522273\\
6.37	6.1366631017831\\
6.38	6.13020928561753\\
6.39	6.12372271865112\\
6.4	6.11720422736166\\
6.41	6.11065464256413\\
6.42	6.10407479919534\\
6.43	6.09746553609847\\
6.44	6.09082769580768\\
6.45	6.08416212433266\\
6.46	6.07746967094322\\
6.47	6.07075118795388\\
6.48	6.06400753050844\\
6.49	6.05723955636454\\
6.5	6.05044812567829\\
6.51	6.04363410078877\\
6.52	6.03679834600269\\
6.53	6.02994172737892\\
6.54	6.02306511251309\\
6.55	6.01616937032214\\
6.56	6.00925537082893\\
6.57	6.00232398494681\\
6.58	5.9953760842642\\
6.59	5.98841254082916\\
6.6	5.98143422693397\\
6.61	5.97444201489971\\
6.62	5.96743677686085\\
6.63	5.96041938454981\\
6.64	5.95339070908157\\
6.65	5.9463516207382\\
6.66	5.93930298875348\\
6.67	5.93224568109746\\
6.68	5.92518056426105\\
6.69	5.91810850304059\\
6.7	5.91103036032242\\
6.71	5.90394699686748\\
6.72	5.89685927109588\\
6.73	5.88976803887148\\
6.74	5.88267415328644\\
6.75	5.87557846444586\\
6.76	5.8684818192523\\
6.77	5.86138506119039\\
6.78	5.8542890301114\\
6.79	5.84719456201782\\
6.8	5.84010248884792\\
6.81	5.83301363826039\\
6.82	5.82592883341882\\
6.83	5.81884889277639\\
6.84	5.81177462986035\\
6.85	5.80470685305665\\
6.86	5.79764636539453\\
6.87	5.79059396433107\\
6.88	5.78355044153576\\
6.89	5.77651658267511\\
6.9	5.76949316719724\\
6.91	5.76248096811638\\
6.92	5.75548075179755\\
6.93	5.74849327774107\\
6.94	5.74151929836716\\
6.95	5.73455955880052\\
6.96	5.72761479665492\\
6.97	5.72068574181776\\
6.98	5.71377311623463\\
6.99	5.70687763369395\\
7	5.6999999996115\\
7.01	5.693140910815\\
7.02	5.68630105532871\\
7.03	5.67948111215799\\
7.04	5.67268175107391\\
7.05	5.66590363239778\\
7.06	5.65914740678577\\
7.07	5.65241371501346\\
7.08	5.64570318776045\\
7.09	5.6390164453949\\
7.1	5.63235409775815\\
7.11	5.62571674394926\\
7.12	5.61910497210963\\
7.13	5.61251935920752\\
7.14	5.60596047082271\\
7.15	5.59942886093146\\
7.16	5.59292507172594\\
7.17	5.58644963358726\\
7.18	5.58000306516215\\
7.19	5.57358587344849\\
7.2	5.56719855388073\\
7.21	5.56084159041544\\
7.22	5.55451545561676\\
7.23	5.5482206107419\\
7.24	5.54195750582665\\
7.25	5.5357265797708\\
7.26	5.52952826042371\\
7.27	5.52336296466973\\
7.28	5.51723109851373\\
7.29	5.51113305716658\\
7.3	5.50506922513061\\
7.31	5.49903997628512\\
7.32	5.49304567397189\\
7.33	5.48708667108061\\
7.34	5.48116331013442\\
7.35	5.47527592337537\\
7.36	5.4694248328499\\
7.37	5.46361035049436\\
7.38	5.45783277822048\\
7.39	5.45209240800084\\
7.4	5.44638952195437\\
7.41	5.44072439243186\\
7.42	5.43509728210142\\
7.43	5.42950844403396\\
7.44	5.42395812178872\\
7.45	5.4184465494987\\
7.46	5.41297395195618\\
7.47	5.40754054469824\\
7.48	5.40214653409215\\
7.49	5.39679211742098\\
7.5	5.39147748296899\\
7.51	5.38620281010715\\
7.52	5.38096826937864\\
7.53	5.37577402258434\\
7.54	5.37062022286829\\
7.55	5.36550701480318\\
7.56	5.36043453447588\\
7.57	5.35540290957287\\
7.58	5.35041225946576\\
7.59	5.34546269529679\\
7.6	5.34055432006427\\
7.61	5.33568722870811\\
7.62	5.33086150819529\\
7.63	5.32607723760536\\
7.64	5.3213344882159\\
7.65	5.31663332358804\\
7.66	5.31197379965192\\
7.67	5.3073559647922\\
7.68	5.30277985993352\\
7.69	5.29824551862603\\
7.7	5.29375296713083\\
7.71	5.28930222450549\\
7.72	5.2848933026895\\
7.73	5.28052620658983\\
7.74	5.27620093416633\\
7.75	5.27191747651727\\
7.76	5.26767581796483\\
7.77	5.26347593614053\\
7.78	5.25931780207082\\
7.79	5.25520138026245\\
7.8	5.25112662878804\\
7.81	5.24709349937156\\
7.82	5.24310193747375\\
7.83	5.2391518823777\\
7.84	5.23524326727428\\
7.85	5.23137601934762\\
7.86	5.22755005986064\\
7.87	5.22376530424052\\
7.88	5.22002166216416\\
7.89	5.2163190376437\\
7.9	5.212657329112\\
7.91	5.20903642950813\\
7.92	5.20545622636283\\
7.93	5.20191660188404\\
7.94	5.19841743304235\\
7.95	5.19495859165651\\
7.96	5.19153994447891\\
7.97	5.18816135328108\\
7.98	5.18482267493914\\
7.99	5.18152376151933\\
8	5.17826446036348\\
8.01	5.17504461417448\\
8.02	5.1718640611018\\
8.03	5.16872263482696\\
8.04	5.16562016464902\\
8.05	5.16255647557005\\
8.06	5.15953138838065\\
8.07	5.15654471974541\\
8.08	5.15359628228843\\
8.09	5.15068588467874\\
8.1	5.14781333171589\\
8.11	5.14497842441533\\
8.12	5.14218096009397\\
8.13	5.13942073245564\\
8.14	5.13669753167659\\
8.15	5.13401114449095\\
8.16	5.13136135427626\\
8.17	5.12874794113891\\
8.18	5.12617068199966\\
8.19	5.12362935067912\\
8.2	5.12112371798324\\
8.21	5.11865355178878\\
8.22	5.11621861712881\\
8.23	5.11381867627822\\
8.24	5.11145348883915\\
8.25	5.10912281182653\\
8.26	5.10682639975355\\
8.27	5.10456400471714\\
8.28	5.10233537648348\\
8.29	5.10014026257344\\
8.3	5.09797840834812\\
8.31	5.09584955709431\\
8.32	5.09375345010998\\
8.33	5.09168982678978\\
8.34	5.08965842471051\\
8.35	5.0876589797166\\
8.36	5.08569122600564\\
8.37	5.08375489621381\\
8.38	5.08184972150142\\
8.39	5.07997543163836\\
8.4	5.07813175508961\\
8.41	5.0763184191007\\
8.42	5.07453514978323\\
8.43	5.07278167220035\\
8.44	5.07105771045221\\
8.45	5.06936298776152\\
8.46	5.06769722655896\\
8.47	5.06606014856871\\
8.48	5.06445147489394\\
8.49	5.06287092610227\\
8.5	5.06131822231128\\
8.51	5.059793083274\\
8.52	5.05829522846438\\
8.53	5.05682437716277\\
8.54	5.05538024854146\\
8.55	5.05396256175009\\
8.56	5.0525710360012\\
8.57	5.0512053906557\\
8.58	5.04986534530808\\
8.59	5.04855061986164\\
8.6	5.04726093456974\\
8.61	5.04599601005968\\
8.62	5.04475556735551\\
8.63	5.04353932790087\\
8.64	5.04234701358177\\
8.65	5.04117834674943\\
8.66	5.04003305024311\\
8.67	5.03891084741293\\
8.68	5.03781146214265\\
8.69	5.03673461887255\\
8.7	5.0356800426222\\
8.71	5.03464745901332\\
8.72	5.03363659429256\\
8.73	5.03264717535435\\
8.74	5.03167892976371\\
8.75	5.03073158577907\\
8.76	5.02980487237508\\
8.77	5.02889851926546\\
8.78	5.02801225692578\\
8.79	5.0271458166163\\
8.8	5.0262989304048\\
8.81	5.02547133118939\\
8.82	5.02466275272131\\
8.83	5.02387292962778\\
8.84	5.02310159743482\\
8.85	5.02234849259005\\
8.86	5.0216133524855\\
8.87	5.02089591548048\\
8.88	5.02019592092435\\
8.89	5.01951310917936\\
8.9	5.01884722164346\\
8.91	5.01819800077315\\
8.92	5.01756519010625\\
8.93	5.01694853428478\\
8.94	5.01634777907771\\
8.95	5.01576267140385\\
8.96	5.01519295935462\\
8.97	5.01463839221689\\
8.98	5.0140987204958\\
8.99	5.01357369593757\\
9	5.01306307155233\\
9.01	5.01256660163694\\
9.02	5.01208404179781\\
9.03	5.01161514897371\\
9.04	5.0111596814586\\
9.05	5.01071739892443\\
9.06	5.010288062444\\
9.07	5.00987143451374\\
9.08	5.00946727907655\\
9.09	5.00907536154463\\
9.1	5.00869544882226\\
9.11	5.00832730932866\\
9.12	5.0079707130208\\
9.13	5.0076254314162\\
9.14	5.00729123761577\\
9.15	5.00696790632664\\
9.16	5.00665521388495\\
9.17	5.00635293827869\\
9.18	5.00606085917051\\
9.19	5.00577875792055\\
9.2	5.00550641760925\\
9.21	5.00524362306017\\
9.22	5.00499016086283\\
9.23	5.00474581939551\\
9.24	5.00451038884805\\
9.25	5.00428366124473\\
9.26	5.00406543046702\\
9.27	5.00385549227647\\
9.28	5.00365364433745\\
9.29	5.00345968624006\\
9.3	5.00327341952287\\
9.31	5.00309464769577\\
9.32	5.00292317626283\\
9.33	5.00275881274504\\
9.34	5.00260136670321\\
9.35	5.00245064976072\\
9.36	5.00230647562638\\
9.37	5.00216866011727\\
9.38	5.00203702118151\\
9.39	5.00191137892109\\
9.4	5.00179155561473\\
9.41	5.00167737574065\\
9.42	5.00156866599942\\
9.43	5.00146525533677\\
9.44	5.00136697496643\\
9.45	5.0012736583929\\
9.46	5.00118514143432\\
9.47	5.00110126224527\\
9.48	5.00102186133959\\
9.49	5.0009467816132\\
9.5	5.00087586836692\\
9.51	5.00080896932929\\
9.52	5.00074593467939\\
9.53	5.00068661706968\\
9.54	5.00063087164876\\
9.55	5.00057855608428\\
9.56	5.00052953058566\\
9.57	5.000483657927\\
9.58	5.00044080346985\\
9.59	5.00040083518602\\
9.6	5.00036362368044\\
9.61	5.00032904221396\\
9.62	5.00029696672616\\
9.63	5.00026727585818\\
9.64	5.00023985097554\\
9.65	5.00021457619098\\
9.66	5.00019133838722\\
9.67	5.00017002723985\\
9.68	5.00015053524011\\
9.69	5.00013275771772\\
9.7	5.00011659286368\\
9.71	5.00010194175315\\
9.72	5.00008870836818\\
9.73	5.00007679962062\\
9.74	5.00006612537487\\
9.75	5.00005659847073\\
9.76	5.00004813474625\\
9.77	5.00004065306047\\
9.78	5.00003407531633\\
9.79	5.00002832648341\\
9.8	5.00002333462083\\
9.81	5.00001903089998\\
9.82	5.00001534962743\\
9.83	5.00001222826768\\
9.84	5.00000960746601\\
9.85	5.00000743107131\\
9.86	5.00000564615889\\
9.87	5.00000420305326\\
9.88	5.00000305535103\\
9.89	5.00000215994367\\
9.9	5.00000147704034\\
9.91	5.00000097019071\\
9.92	5.00000060630782\\
9.93	5.00000035569084\\
9.94	5.0000001920479\\
9.95	5.00000009251897\\
9.96	5.00000003769859\\
9.97	5.00000001165877\\
9.98	5.00000000197176\\
9.99	4.99999999973288\\
10	4.99999999958336\\
};
\addlegendentry{$\boldsymbol{\bar{z}(t)}$};

\addplot[only marks,mark=*,mark options={},mark size=3pt,color=red] plot table[row sep=crcr]{%
0	0\\
3	0.4\\
5.5	1.4\\
7	2\\
10	1\\
};
\addplot[only marks,mark=o,mark options={},mark size=3.5pt,color=blue] plot table[row sep=crcr]{%
0	3.10123445131442e-11\\
0.909090909090909	4.46201170867125e-11\\
1.81818181818182	7.70603237271442e-11\\
2.72727272727273	1.43146567043788e-10\\
3.63636363636364	0.00728123438210353\\
4.54545454545455	1.47721577252426\\
5.45454545454545	0.934447987435146\\
6.36363636363636	3.01464629205433\\
7.27272727272727	0.999999999603838\\
8.18181818181818	0.999999999838722\\
9.09090909090909	0.999999999959841\\
10	1.00000000001233\\
};
\addplot[only marks,mark=*,mark options={},mark size=3pt,color=red] plot table[row sep=crcr]{%
0	0\\
3	0.9\\
5.5	1.2\\
7	0.8\\
10	-0.5\\
};
\addplot[only marks,mark=o,mark options={},mark size=3.5000pt,color=blue] plot table[row sep=crcr]{%
0	1.25443892812992e-10\\
0.909090909090909	8.5661454126855e-11\\
1.81818181818182	-3.94795242990265e-12\\
2.72727272727273	-1.71311871667669e-10\\
3.63636363636364	1.20970754791794\\
4.54545454545455	1.06049101864591\\
5.45454545454545	1.31352572739225\\
6.36363636363636	1.11046101490462\\
7.27272727272727	-0.50000000011985\\
8.18181818181818	-0.499999999975104\\
9.09090909090909	-0.499999999899852\\
10	-0.499999999867077\\
};
\addplot[only marks,mark=*,mark options={},mark size=3pt,color=red] plot table[row sep=crcr]{%
0	5\\
3	6\\
5.5	6.5\\
7	5.7\\
10	5\\
};
\addplot[only marks,mark=o,mark options={},mark size=3.5000pt,color=blue] plot table[row sep=crcr]{%
0	4.99999999968968\\
0.909090909090909	4.99999999964113\\
1.81818181818182	4.99999999953104\\
2.72727272727273	4.99999999932314\\
3.63636363636364	6.34864683112778\\
4.54545454545455	6.13867895250733\\
5.45454545454545	7.05776259751903\\
6.36363636363636	5.29916992546262\\
7.27272727272727	4.99999999959785\\
8.18181818181818	4.99999999958939\\
9.09090909090909	4.99999999958516\\
10	4.99999999958336\\
};
\end{axis}

==> pics/GenThrust.tikz <==
\begin{axis}[%
view={   0}{  90},
axis x line=left,
axis y line=left,
width=7.5in,
height=1.5in,
at={(0.948in,0.602in)},
scale only axis,
xmin=0,
xmax=10,
xlabel={\textbf{Time [s]}},
xmajorgrids,
ymin=4.5,
ymax=5.2,
ylabel={\textbf{Thrust Force [N]}},
ymajorgrids,
axis background/.style={fill=white},
title style={font=\bfseries},
% title={The Thrust reference}
legend style={at={(0.05,0.4)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=black,solid,line width=1.2pt]
  table[row sep=crcr]{%
0	4.90499999996815\\
0.01	4.9050402766638\\
0.02	4.90516030952496\\
0.03	4.9053589049898\\
0.04	4.90563487240794\\
0.05	4.90598702388613\\
0.06	4.90641417413576\\
0.07	4.90691514032217\\
0.08	4.90748874191597\\
0.09	4.90813380054637\\
0.1	4.90884913985653\\
0.11	4.90963358536112\\
0.12	4.910485964306\\
0.13	4.91140510553021\\
0.14	4.91238983933021\\
0.15	4.91343899732649\\
0.16	4.91455141233258\\
0.17	4.91572591822649\\
0.18	4.9169613498246\\
0.19	4.91825654275814\\
0.2	4.91961033335216\\
0.21	4.92102155850705\\
0.22	4.92248905558283\\
0.23	4.92401166228589\\
0.24	4.92558821655851\\
0.25	4.92721755647109\\
0.26	4.92889852011701\\
0.27	4.93062994551027\\
0.28	4.93241067048591\\
0.29	4.93423953260308\\
0.3	4.93611536905105\\
0.31	4.93803701655782\\
0.32	4.94000331130168\\
0.33	4.94201308882543\\
0.34	4.94406518395355\\
0.35	4.94615843071201\\
0.36	4.948291662251\\
0.37	4.95046371077045\\
0.38	4.95267340744826\\
0.39	4.95491958237147\\
0.4	4.95720106447007\\
0.41	4.95951668145368\\
0.42	4.96186525975099\\
0.43	4.96424562445194\\
0.44	4.96665659925266\\
0.45	4.96909700640317\\
0.46	4.97156566665773\\
0.47	4.974061399228\\
0.48	4.97658302173879\\
0.49	4.9791293501866\\
0.5	4.98169919890068\\
0.51	4.98429138050683\\
0.52	4.98690470589377\\
0.53	4.98953798418217\\
0.54	4.99219002269612\\
0.55	4.99485962693731\\
0.56	4.99754560056167\\
0.57	5.00024674535846\\
0.58	5.00296186123198\\
0.59	5.00568974618562\\
0.6	5.00842919630843\\
0.61	5.01117900576401\\
0.62	5.01393796678192\\
0.63	5.01670486965131\\
0.64	5.019478502717\\
0.65	5.02225765237781\\
0.66	5.0250411030872\\
0.67	5.02782763735616\\
0.68	5.03061603575836\\
0.69	5.03340507693748\\
0.7	5.03619353761675\\
0.71	5.03898019261065\\
0.72	5.04176381483873\\
0.73	5.04454317534156\\
0.74	5.04731704329876\\
0.75	5.05008418604912\\
0.76	5.0528433691127\\
0.77	5.05559335621502\\
0.78	5.05833290931321\\
0.79	5.06106078862413\\
0.8	5.06377575265445\\
0.81	5.0664765582327\\
0.82	5.06916196054314\\
0.83	5.07183071316163\\
0.84	5.07448156809331\\
0.85	5.07711327581212\\
0.86	5.07972458530225\\
0.87	5.08231424410128\\
0.88	5.08488099834526\\
0.89	5.08742359281545\\
0.9	5.08994077098699\\
0.91	5.09243127507917\\
0.92	5.09489384610757\\
0.93	5.0973272239379\\
0.94	5.09973014734158\\
0.95	5.10210135405301\\
0.96	5.10443958082863\\
0.97	5.10674356350757\\
0.98	5.10901203707413\\
0.99	5.11124373572187\\
1	5.11343739291942\\
1.01	5.115591741478\\
1.02	5.11770551362058\\
1.03	5.1197774410528\\
1.04	5.12180625503556\\
1.05	5.12379068645923\\
1.06	5.12572946591969\\
1.07	5.12762132379601\\
1.08	5.12946499032982\\
1.09	5.13125919570644\\
1.1	5.13300267013775\\
1.11	5.13469414394681\\
1.12	5.13633234765416\\
1.13	5.13791601206604\\
1.14	5.13944386836427\\
1.15	5.14091464819799\\
1.16	5.14232708377729\\
1.17	5.14367990796855\\
1.18	5.14497185439182\\
1.19	5.14620165751999\\
1.2	5.14736805277995\\
1.21	5.14846977665566\\
1.22	5.14950556679328\\
1.23	5.15047416210828\\
1.24	5.15137430289459\\
1.25	5.15220473093593\\
1.26	5.15296418961921\\
1.27	5.15365142405014\\
1.28	5.15426518117107\\
1.29	5.15480420988109\\
1.3	5.15526726115848\\
1.31	5.15565308818551\\
1.32	5.1559604464757\\
1.33	5.15618809400355\\
1.34	5.15633479133683\\
1.35	5.15639930177145\\
1.36	5.15638039146907\\
1.37	5.15627682959741\\
1.38	5.15608738847336\\
1.39	5.15581084370907\\
1.4	5.15544597436092\\
1.41	5.15499156308156\\
1.42	5.15444639627515\\
1.43	5.15380926547655\\
1.44	5.15307958636446\\
1.45	5.15225840523467\\
1.46	5.15134703465001\\
1.47	5.15034678955318\\
1.48	5.14925898711499\\
1.49	5.14808494658529\\
1.5	5.14682598914653\\
1.51	5.14548343776979\\
1.52	5.14405861707341\\
1.53	5.14255285318392\\
1.54	5.14096747359942\\
1.55	5.1393038070552\\
1.56	5.13756318339169\\
1.57	5.13574693342459\\
1.58	5.1338563888171\\
1.59	5.13189288195443\\
1.6	5.1298577458202\\
1.61	5.12775231387501\\
1.62	5.125577919937\\
1.63	5.12333589806436\\
1.64	5.12102758243978\\
1.65	5.11865430725684\\
1.66	5.11621740660825\\
1.67	5.11371821437605\\
1.68	5.11115806412353\\
1.69	5.10853828898905\\
1.7	5.10586022158168\\
1.71	5.10312519387855\\
1.72	5.1003345371241\\
1.73	5.09748958173099\\
1.74	5.09459165718285\\
1.75	5.0916420919387\\
1.76	5.08864221333919\\
1.77	5.08559334751458\\
1.78	5.08249681929438\\
1.79	5.07935395211885\\
1.8	5.07616606795213\\
1.81	5.07293448719721\\
1.82	5.06966052861261\\
1.83	5.06634550923077\\
1.84	5.06299074427835\\
1.85	5.05959754709814\\
1.86	5.0561672290729\\
1.87	5.05270109955087\\
1.88	5.04920046577326\\
1.89	5.04566663280344\\
1.9	5.04210090345802\\
1.91	5.03850457823984\\
1.92	5.03487895527282\\
1.93	5.03122533023872\\
1.94	5.02754499631588\\
1.95	5.02383924411984\\
1.96	5.02010936164608\\
1.97	5.01635663421461\\
1.98	5.0125823444168\\
1.99	5.00878777206408\\
2	5.00497419413891\\
2.01	5.00114288474782\\
2.02	4.99729511507659\\
2.03	4.99343215334772\\
2.04	4.98955526478005\\
2.05	4.9856657115507\\
2.06	4.98176475275935\\
2.07	4.97785364439481\\
2.08	4.97393363930402\\
2.09	4.97000598716345\\
2.1	4.96607193445301\\
2.11	4.96213272443244\\
2.12	4.95818959712022\\
2.13	4.95424378927517\\
2.14	4.95029653438056\\
2.15	4.94634906263099\\
2.16	4.94240260092198\\
2.17	4.93845837284226\\
2.18	4.93451759866899\\
2.19	4.93058149536568\\
2.2	4.92665127658315\\
2.21	4.92272815266337\\
2.22	4.91881333064628\\
2.23	4.91490801427965\\
2.24	4.91101340403206\\
2.25	4.90713069710895\\
2.26	4.90326108747189\\
2.27	4.89940576586097\\
2.28	4.89556591982059\\
2.29	4.89174273372843\\
2.3	4.8879373888278\\
2.31	4.88415106326344\\
2.32	4.88038493212062\\
2.33	4.87664016746785\\
2.34	4.87291793840301\\
2.35	4.86921941110306\\
2.36	4.86554574887736\\
2.37	4.86189811222461\\
2.38	4.85827765889342\\
2.39	4.85468554394664\\
2.4	4.8511229198294\\
2.41	4.84759093644092\\
2.42	4.84409074121013\\
2.43	4.84062347917512\\
2.44	4.83719029306645\\
2.45	4.83379232339436\\
2.46	4.8304307085399\\
2.47	4.82710658484997\\
2.48	4.82382108673637\\
2.49	4.82057534677876\\
2.5	4.81737049583171\\
2.51	4.81420766313571\\
2.52	4.81108797643216\\
2.53	4.80801256208253\\
2.54	4.80498254519143\\
2.55	4.80199904973383\\
2.56	4.79906319868626\\
2.57	4.79617611416214\\
2.58	4.79333891755109\\
2.59	4.79055272966236\\
2.6	4.7878186708722\\
2.61	4.7851378612754\\
2.62	4.78251142084068\\
2.63	4.77994046957021\\
2.64	4.777426127663\\
2.65	4.77496951568233\\
2.66	4.77257175472699\\
2.67	4.77023396660655\\
2.68	4.76795727402029\\
2.69	4.76574280074014\\
2.7	4.76359167179724\\
2.71	4.76150501367227\\
2.72	4.75948395448946\\
2.73	4.75752962421421\\
2.74	4.7556431548542\\
2.75	4.75382568066409\\
2.76	4.75207833835352\\
2.77	4.75040226729856\\
2.78	4.74879860975635\\
2.79	4.74726851108299\\
2.8	4.74581311995444\\
2.81	4.74443358859053\\
2.82	4.74313107298177\\
2.83	4.74190673311911\\
2.84	4.74076173322625\\
2.85	4.73969724199465\\
2.86	4.73871442392318\\
2.87	4.73781367319692\\
2.88	4.73699402302228\\
2.89	4.73625437213939\\
2.9	4.73559362359468\\
2.91	4.73501068449022\\
2.92	4.7345044657358\\
2.93	4.73407388180395\\
2.94	4.73371785048805\\
2.95	4.73343529266354\\
2.96	4.73322513205238\\
2.97	4.733086294991\\
2.98	4.73301771020151\\
2.99	4.73301830856667\\
3	4.73308702290838\\
3.01	4.7332227877699\\
3.02	4.73342453920203\\
3.03	4.73369121455294\\
3.04	4.73402175226218\\
3.05	4.73441509165862\\
3.06	4.73487017276245\\
3.07	4.73538593609145\\
3.08	4.73596132247132\\
3.09	4.7365952728504\\
3.1	4.73728672811866\\
3.11	4.73803462893097\\
3.12	4.73883791553487\\
3.13	4.7396955276027\\
3.14	4.74060640406824\\
3.15	4.74156948296779\\
3.16	4.74258370128581\\
3.17	4.74364799480507\\
3.18	4.74476129796138\\
3.19	4.74592254370289\\
3.2	4.74713066335397\\
3.21	4.74838458648367\\
3.22	4.74968324077884\\
3.23	4.7510255519218\\
3.24	4.75241044347262\\
3.25	4.75383683675604\\
3.26	4.75530365075299\\
3.27	4.75680980199662\\
3.28	4.75835420447303\\
3.29	4.75993576952651\\
3.3	4.76155340576932\\
3.31	4.76320601899605\\
3.32	4.76489251210246\\
3.33	4.76661178500885\\
3.34	4.76836273458793\\
3.35	4.77014425459703\\
3.36	4.77195523561487\\
3.37	4.77379456498269\\
3.38	4.77566112674962\\
3.39	4.77755380162262\\
3.4	4.7794714669205\\
3.41	4.78141299653234\\
3.42	4.7833772608801\\
3.43	4.78536312688543\\
3.44	4.78736945794064\\
3.45	4.78939511388383\\
3.46	4.791438950978\\
3.47	4.79349982189434\\
3.48	4.79557657569941\\
3.49	4.79766805784634\\
3.5	4.79977311016995\\
3.51	4.80189057088571\\
3.52	4.80401927459256\\
3.53	4.80615805227956\\
3.54	4.8083057313362\\
3.55	4.81046113556652\\
3.56	4.81262308520681\\
3.57	4.81479039694698\\
3.58	4.81696188395552\\
3.59	4.81913635590795\\
3.6	4.82131261901879\\
3.61	4.82348947607703\\
3.62	4.82566572648491\\
3.63	4.82784016630018\\
3.64	4.83001158828162\\
3.65	4.83217878193789\\
3.66	4.83434053357962\\
3.67	4.83649562637472\\
3.68	4.83864284040688\\
3.69	4.84078095273722\\
3.7	4.84290873746899\\
3.71	4.84502496581544\\
3.72	4.84712840617068\\
3.73	4.84921782418354\\
3.74	4.85129198283447\\
3.75	4.8533496425153\\
3.76	4.85538956111205\\
3.77	4.85741049409053\\
3.78	4.85941119458488\\
3.79	4.86139041348895\\
3.8	4.86334689955048\\
3.81	4.86527939946815\\
3.82	4.86718665799141\\
3.83	4.86906741802302\\
3.84	4.87092042072449\\
3.85	4.87274440562414\\
3.86	4.87453811072798\\
3.87	4.87630027263332\\
3.88	4.8780296266451\\
3.89	4.8797249068949\\
3.9	4.88138484646278\\
3.91	4.88300817750176\\
3.92	4.88459363136504\\
3.93	4.88613993873598\\
3.94	4.88764582976082\\
3.95	4.88911003418412\\
3.96	4.890531281487\\
3.97	4.89190830102813\\
3.98	4.89323982218754\\
3.99	4.89452457451327\\
4	4.89576128787079\\
4.01	4.89694869259535\\
4.02	4.89808551964722\\
4.03	4.89917050076985\\
4.04	4.90020236865099\\
4.05	4.90117985708682\\
4.06	4.90210170114913\\
4.07	4.90296663735559\\
4.08	4.90377340384314\\
4.09	4.90452074054463\\
4.1	4.90520738936857\\
4.11	4.90583209438238\\
4.12	4.90639360199882\\
4.13	4.90689066116595\\
4.14	4.90732202356059\\
4.15	4.9076864437853\\
4.16	4.9079826795691\\
4.17	4.9082094919718\\
4.18	4.90836564559226\\
4.19	4.90844990878052\\
4.2	4.90846105385393\\
4.21	4.90839785731735\\
4.22	4.90825910008763\\
4.23	4.90804356772237\\
4.24	4.90775005065305\\
4.25	4.90737734442282\\
4.26	4.90692424992883\\
4.27	4.90638957366949\\
4.28	4.90577212799657\\
4.29	4.90507076414474\\
4.3	4.9042854222344\\
4.31	4.90341735260531\\
4.32	4.90246788801654\\
4.33	4.90143836564334\\
4.34	4.90033012677329\\
4.35	4.89914451650826\\
4.36	4.8978828834722\\
4.37	4.89654657952462\\
4.38	4.89513695947957\\
4.39	4.89365538083013\\
4.4	4.89210320347821\\
4.41	4.89048178946956\\
4.42	4.88879250273397\\
4.43	4.88703670883052\\
4.44	4.88521577469782\\
4.45	4.88333106840911\\
4.46	4.88138395893229\\
4.47	4.87937581589459\\
4.48	4.87730800935212\\
4.49	4.8751819095639\\
4.5	4.87299888677069\\
4.51	4.8707603109782\\
4.52	4.86846755174501\\
4.53	4.86612197797485\\
4.54	4.8637249577134\\
4.55	4.86127785794957\\
4.56	4.85878204442113\\
4.57	4.85623888142479\\
4.58	4.85364973163067\\
4.59	4.85101595590114\\
4.6	4.8483389131141\\
4.61	4.84561995999052\\
4.62	4.84286045092652\\
4.63	4.84006173782974\\
4.64	4.83722516996014\\
4.65	4.83435209377527\\
4.66	4.83144385277989\\
4.67	4.82850178738016\\
4.68	4.82552723474223\\
4.69	4.82252152865537\\
4.7	4.81948599939971\\
4.71	4.81642197361845\\
4.72	4.81333077419482\\
4.73	4.81021372013357\\
4.74	4.80707212644725\\
4.75	4.80390730404726\\
4.76	4.80072055963959\\
4.77	4.79751319562552\\
4.78	4.79428651000717\\
4.79	4.791041796298\\
4.8	4.78778034343837\\
4.81	4.78450343571612\\
4.82	4.78121235269233\\
4.83	4.77790836913225\\
4.84	4.77459275494152\\
4.85	4.77126677510769\\
4.86	4.76793168964721\\
4.87	4.76458875355775\\
4.88	4.76123921677625\\
4.89	4.75788432414241\\
4.9	4.75452531536796\\
4.91	4.75116342501169\\
4.92	4.74779988246027\\
4.93	4.74443591191499\\
4.94	4.74107273238454\\
4.95	4.73771155768379\\
4.96	4.73435359643873\\
4.97	4.73100005209765\\
4.98	4.72765212294858\\
4.99	4.72431100214311\\
5	4.7209778777267\\
5.01	4.71765393267546\\
5.02	4.71434034493953\\
5.03	4.71103828749321\\
5.04	4.70774892839174\\
5.05	4.704473430835\\
5.06	4.70121295323801\\
5.07	4.69796864930849\\
5.08	4.69474166813143\\
5.09	4.69153315426069\\
5.1	4.68834424781792\\
5.11	4.68517608459859\\
5.12	4.68202979618537\\
5.13	4.6789065100689\\
5.14	4.67580734977594\\
5.15	4.67273343500501\\
5.16	4.66968588176955\\
5.17	4.66666580254871\\
5.18	4.66367430644569\\
5.19	4.66071249935382\\
5.2	4.65778148413032\\
5.21	4.65488236077784\\
5.22	4.65201622663375\\
5.23	4.64918417656726\\
5.24	4.64638730318444\\
5.25	4.64362669704098\\
5.26	4.64090344686296\\
5.27	4.63821863977549\\
5.28	4.63557336153915\\
5.29	4.6329686967945\\
5.3	4.63040572931441\\
5.31	4.62788554226427\\
5.32	4.62540921847016\\
5.33	4.62297784069485\\
5.34	4.62059249192169\\
5.35	4.61825425564626\\
5.36	4.61596421617587\\
5.37	4.61372345893678\\
5.38	4.61153307078913\\
5.39	4.60939414034953\\
5.4	4.60730775832119\\
5.41	4.60527501783163\\
5.42	4.60329701477778\\
5.43	4.60137484817851\\
5.44	4.59950962053435\\
5.45	4.59770243819447\\
5.46	4.59595441173068\\
5.47	4.59426665631841\\
5.48	4.59264029212455\\
5.49	4.59107644470193\\
5.5	4.58957624539051\\
5.51	4.58814083172485\\
5.52	4.58677134784795\\
5.53	4.58546894493118\\
5.54	4.58423478160016\\
5.55	4.58307002436639\\
5.56	4.58197584806442\\
5.57	4.58095343629445\\
5.58	4.58000398187007\\
5.59	4.57912868727091\\
5.6	4.57832876510006\\
5.61	4.57760543854589\\
5.62	4.57695994184817\\
5.63	4.57639352076814\\
5.64	4.57590743306225\\
5.65	4.57550294895931\\
5.66	4.57518135164086\\
5.67	4.57494393772427\\
5.68	4.5747920177484\\
5.69	4.57472691666147\\
5.7	4.57474997431081\\
5.71	4.57486254593406\\
5.72	4.5750659347329\\
5.73	4.57536031803671\\
5.74	4.57574493627974\\
5.75	4.57621900837886\\
5.76	4.57678175960387\\
5.77	4.57743242083362\\
5.78	4.57817022782409\\
5.79	4.57899442048878\\
5.8	4.57990424219175\\
5.81	4.58089893905352\\
5.82	4.58197775927022\\
5.83	4.58313995244612\\
5.84	4.58438476893994\\
5.85	4.585711459225\\
5.86	4.58711927326359\\
5.87	4.58860745989565\\
5.88	4.59017526624205\\
5.89	4.59182193712255\\
5.9	4.59354671448871\\
5.91	4.59534883687185\\
5.92	4.59722753884617\\
5.93	4.59918205050722\\
5.94	4.60121159696586\\
5.95	4.60331539785768\\
5.96	4.60549266686814\\
5.97	4.60774261127339\\
5.98	4.61006443149688\\
5.99	4.61245732068183\\
6	4.61492046427958\\
6.01	4.61745303965381\\
6.02	4.62005421570084\\
6.03	4.62272315248565\\
6.04	4.62545900089412\\
6.05	4.62826090230095\\
6.06	4.63112798825369\\
6.07	4.63405938017252\\
6.08	4.63705418906594\\
6.09	4.64011151526219\\
6.1	4.64323044815644\\
6.11	4.64641006597361\\
6.12	4.64964943554669\\
6.13	4.65294761211069\\
6.14	4.6563036391118\\
6.15	4.65971654803192\\
6.16	4.66318535822831\\
6.17	4.66670907678832\\
6.18	4.67028669839893\\
6.19	4.67391720523117\\
6.2	4.67759956683909\\
6.21	4.6813327400732\\
6.22	4.6851156690083\\
6.23	4.68894728488538\\
6.24	4.69282650606759\\
6.25	4.69675223800995\\
6.26	4.70072337324278\\
6.27	4.70473879136853\\
6.28	4.70879735907194\\
6.29	4.71289793014326\\
6.3	4.71703934551438\\
6.31	4.72122043330764\\
6.32	4.72544000889721\\
6.33	4.72969687498272\\
6.34	4.73398982167504\\
6.35	4.73831762659393\\
6.36	4.74267905497745\\
6.37	4.74707285980285\\
6.38	4.75149778191871\\
6.39	4.75595255018829\\
6.4	4.76043588164364\\
6.41	4.7649464816505\\
6.42	4.76948304408365\\
6.43	4.77404425151258\\
6.44	4.77862877539714\\
6.45	4.78323527629327\\
6.46	4.78786240406824\\
6.47	4.79250879812553\\
6.48	4.79717308763896\\
6.49	4.80185389179597\\
6.5	4.80654982004985\\
6.51	4.81125947238076\\
6.52	4.81598143956527\\
6.53	4.82071430345447\\
6.54	4.82545663726017\\
6.55	4.83020700584933\\
6.56	4.83496396604635\\
6.57	4.83972606694322\\
6.58	4.84449185021724\\
6.59	4.84925985045635\\
6.6	4.85402859549167\\
6.61	4.85879660673748\\
6.62	4.86356239953817\\
6.63	4.86832448352228\\
6.64	4.87308136296338\\
6.65	4.87783153714782\\
6.66	4.88257350074911\\
6.67	4.88730574420897\\
6.68	4.89202675412486\\
6.69	4.89673501364403\\
6.7	4.90142900286393\\
6.71	4.90610719923896\\
6.72	4.91076807799354\\
6.73	4.91541011254136\\
6.74	4.92003177491093\\
6.75	4.92463153617723\\
6.76	4.92920786689963\\
6.77	4.93375923756584\\
6.78	4.93828411904215\\
6.79	4.94278098302977\\
6.8	4.94724830252736\\
6.81	4.95168455229976\\
6.82	4.95608820935303\\
6.83	4.96045775341568\\
6.84	4.96479166742632\\
6.85	4.96908843802768\\
6.86	4.97334655606709\\
6.87	4.97756451710355\\
6.88	4.98174082192137\\
6.89	4.98587397705065\\
6.9	4.98996249529448\\
6.91	4.99400489626324\\
6.92	4.99799970691588\\
6.93	5.00194546210844\\
6.94	5.00584070515001\\
6.95	5.00968398836615\\
6.96	5.01347387367\\
6.97	5.01720893314129\\
6.98	5.02088774961337\\
6.99	5.02450891726851\\
7	5.02807104224162\\
7.01	5.03157274323262\\
7.02	5.03501265212776\\
7.03	5.03838941463001\\
7.04	5.0417016908988\\
7.05	5.04494815619942\\
7.06	5.04812750156227\\
7.07	5.05123843445231\\
7.08	5.05427967944891\\
7.09	5.05724997893647\\
7.1	5.06014809380603\\
7.11	5.06297280416835\\
7.12	5.06572291007855\\
7.13	5.06839723227286\\
7.14	5.0709946129177\\
7.15	5.07351403957354\\
7.16	5.07595573149227\\
7.17	5.07832061172304\\
7.18	5.08060962593796\\
7.19	5.0828237336143\\
7.2	5.08496390712655\\
7.21	5.08703113085615\\
7.22	5.08902640031841\\
7.23	5.09095072130637\\
7.24	5.09280510905113\\
7.25	5.09459058739825\\
7.26	5.09630818800004\\
7.27	5.0979589495232\\
7.28	5.09954391687167\\
7.29	5.10106414042424\\
7.3	5.10252067528685\\
7.31	5.10391458055904\\
7.32	5.10524691861453\\
7.33	5.10651875439551\\
7.34	5.10773115472061\\
7.35	5.10888518760608\\
7.36	5.10998192160023\\
7.37	5.11102242513079\\
7.38	5.11200776586503\\
7.39	5.1129390100825\\
7.4	5.11381722206031\\
7.41	5.11464346347059\\
7.42	5.11541879279028\\
7.43	5.1161442647229\\
7.44	5.1168209296323\\
7.45	5.11744983298828\\
7.46	5.11803201482397\\
7.47	5.11856850920488\\
7.48	5.11906034370959\\
7.49	5.11950853892194\\
7.5	5.1199141079348\\
7.51	5.12027805586518\\
7.52	5.12060137938084\\
7.53	5.1208850662382\\
7.54	5.12113009483165\\
7.55	5.12133743375421\\
7.56	5.12150804136941\\
7.57	5.12164286539462\\
7.58	5.12174284249563\\
7.59	5.12180889789253\\
7.6	5.12184194497699\\
7.61	5.12184288494087\\
7.62	5.12181260641621\\
7.63	5.12175198512663\\
7.64	5.12166188355015\\
7.65	5.12154315059354\\
7.66	5.12139662127812\\
7.67	5.12122311643716\\
7.68	5.12102344242489\\
7.69	5.12079839083714\\
7.7	5.12054873824371\\
7.71	5.12027524593249\\
7.72	5.11997865966541\\
7.73	5.1196597094463\\
7.74	5.11931910930063\\
7.75	5.11895755706731\\
7.76	5.11857573420257\\
7.77	5.11817430559592\\
7.78	5.11775391939837\\
7.79	5.11731520686291\\
7.8	5.11685878219734\\
7.81	5.11638524242948\\
7.82	5.11589516728487\\
7.83	5.1153891190771\\
7.84	5.11486764261062\\
7.85	5.11433126509633\\
7.86	5.11378049607996\\
7.87	5.11321582738316\\
7.88	5.11263773305758\\
7.89	5.1120466693519\\
7.9	5.11144307469182\\
7.91	5.11082736967323\\
7.92	5.11019995706849\\
7.93	5.1095612218459\\
7.94	5.1089115312025\\
7.95	5.10825123461021\\
7.96	5.10758066387531\\
7.97	5.10690013321143\\
7.98	5.10620993932601\\
7.99	5.10551036152037\\
8	5.10480166180336\\
8.01	5.10408408501866\\
8.02	5.10335785898584\\
8.03	5.10262319465518\\
8.04	5.10188028627623\\
8.05	5.10112931158032\\
8.06	5.10037043197688\\
8.07	5.09960379276376\\
8.08	5.09882952335146\\
8.09	5.09804773750144\\
8.1	5.09725853357843\\
8.11	5.09646199481684\\
8.12	5.09565818960128\\
8.13	5.09484717176124\\
8.14	5.09402898087995\\
8.15	5.09320364261746\\
8.16	5.0923711690479\\
8.17	5.0915315590111\\
8.18	5.09068479847846\\
8.19	5.08983086093312\\
8.2	5.08896970776452\\
8.21	5.08810128867732\\
8.22	5.08722554211474\\
8.23	5.08634239569628\\
8.24	5.08545176666996\\
8.25	5.08455356237896\\
8.26	5.08364768074287\\
8.27	5.08273401075336\\
8.28	5.08181243298448\\
8.29	5.08088282011756\\
8.3	5.07994503748065\\
8.31	5.07899894360268\\
8.32	5.07804439078226\\
8.33	5.07708122567118\\
8.34	5.07610928987273\\
8.35	5.07512842055466\\
8.36	5.07413845107708\\
8.37	5.07313921163515\\
8.38	5.07213052991666\\
8.39	5.07111223177458\\
8.4	5.07008414191456\\
8.41	5.06904608459743\\
8.42	5.06799788435686\\
8.43	5.06693936673205\\
8.44	5.06587035901561\\
8.45	5.06479069101675\\
8.46	5.06370019583967\\
8.47	5.06259871067733\\
8.48	5.06148607762066\\
8.49	5.06036214448321\\
8.5	5.05922676564135\\
8.51	5.05807980289009\\
8.52	5.05692112631462\\
8.53	5.05575061517753\\
8.54	5.05456815882196\\
8.55	5.05337365759057\\
8.56	5.05216702376058\\
8.57	5.05094818249484\\
8.58	5.04971708312142\\
8.59	5.04847375579464\\
8.6	5.04721827775189\\
8.61	5.04595074950084\\
8.62	5.04467129394954\\
8.63	5.0433800555939\\
8.64	5.04207719971606\\
8.65	5.04076291159348\\
8.66	5.0394373957188\\
8.67	5.0381008750304\\
8.68	5.0367535901536\\
8.69	5.03539579865246\\
8.7	5.0340277742922\\
8.71	5.03264980631204\\
8.72	5.03126219870863\\
8.73	5.02986526952986\\
8.74	5.02845935017907\\
8.75	5.02704478472965\\
8.76	5.02562192924999\\
8.77	5.02419115113862\\
8.78	5.02275282846974\\
8.79	5.0213073493489\\
8.8	5.0198551112789\\
8.81	5.01839652053592\\
8.82	5.01693199155567\\
8.83	5.01546194632988\\
8.84	5.01398681381269\\
8.85	5.01250702933732\\
8.86	5.01102303404272\\
8.87	5.00953527431036\\
8.88	5.00804420121103\\
8.89	5.00655026996183\\
8.9	5.00505393939307\\
8.91	5.00355567142539\\
8.92	5.00205593055686\\
8.93	5.00055518336018\\
8.94	4.99905389799003\\
8.95	4.99755254370044\\
8.96	4.99605159037237\\
8.97	4.99455150805132\\
8.98	4.99305276649523\\
8.99	4.99155583473244\\
9	4.99006118062997\\
9.01	4.98856927047189\\
9.02	4.98708056854814\\
9.03	4.98559553675347\\
9.04	4.98411463419683\\
9.05	4.98263831682107\\
9.06	4.98116703703305\\
9.07	4.97970124334418\\
9.08	4.9782413800215\\
9.09	4.97678788674923\\
9.1	4.97534119830088\\
9.11	4.97390174422202\\
9.12	4.97246994852368\\
9.13	4.97104622938646\\
9.14	4.96963099887541\\
9.15	4.9682246626657\\
9.16	4.96682761977912\\
9.17	4.96544026233153\\
9.18	4.96406297529125\\
9.19	4.96269613624839\\
9.2	4.96134011519537\\
9.21	4.95999527431841\\
9.22	4.95866196780022\\
9.23	4.95734054163395\\
9.24	4.95603133344835\\
9.25	4.9547346723442\\
9.26	4.9534508787422\\
9.27	4.95218026424217\\
9.28	4.95092313149375\\
9.29	4.94967977407861\\
9.3	4.94845047640418\\
9.31	4.94723551360899\\
9.32	4.94603515147967\\
9.33	4.94484964637956\\
9.34	4.94367924518915\\
9.35	4.94252418525821\\
9.36	4.94138469436973\\
9.37	4.94026099071573\\
9.38	4.93915328288495\\
9.39	4.93806176986243\\
9.4	4.93698664104105\\
9.41	4.93592807624503\\
9.42	4.9348862457655\\
9.43	4.93386131040802\\
9.44	4.93285342155222\\
9.45	4.93186272122352\\
9.46	4.93088934217695\\
9.47	4.92993340799309\\
9.48	4.9289950331862\\
9.49	4.92807432332444\\
9.5	4.92717137516238\\
9.51	4.92628627678558\\
9.52	4.92541910776748\\
9.53	4.92456993933843\\
9.54	4.92373883456701\\
9.55	4.92292584855349\\
9.56	4.92213102863559\\
9.57	4.92135441460647\\
9.58	4.92059603894488\\
9.59	4.91985592705764\\
9.6	4.91913409753426\\
9.61	4.91843056241384\\
9.62	4.91774532746414\\
9.63	4.91707839247288\\
9.64	4.91642975155125\\
9.65	4.91579939344953\\
9.66	4.91518730188498\\
9.67	4.91459345588182\\
9.68	4.91401783012334\\
9.69	4.91346039531619\\
9.7	4.91292111856671\\
9.71	4.91239996376937\\
9.72	4.91189689200727\\
9.73	4.91141186196468\\
9.74	4.91094483035158\\
9.75	4.9104957523402\\
9.76	4.91006458201355\\
9.77	4.90965127282579\\
9.78	4.90925577807465\\
9.79	4.90887805138561\\
9.8	4.90851804720799\\
9.81	4.90817572132287\\
9.82	4.9078510313627\\
9.83	4.90754393734281\\
9.84	4.90725440220454\\
9.85	4.90698239237004\\
9.86	4.90672787830884\\
9.87	4.90649083511589\\
9.88	4.90627124310126\\
9.89	4.90606908839134\\
9.9	4.90588436354158\\
9.91	4.90571706816063\\
9.92	4.90556720954592\\
9.93	4.9054348033306\\
9.94	4.90531987414182\\
9.95	4.90522245627023\\
9.96	4.90514259435076\\
9.97	4.90508034405456\\
9.98	4.90503577279204\\
9.99	4.90500896042695\\
10	4.90500000000156\\
};
\addlegendentry{$\boldsymbol{\bar{T}(t)}$};

\end{axis}

==> pics/GenTorque.tikz <==
\begin{axis}[%
view={   0}{  90},
axis x line=left,
axis y line=left,
width=7.5in,
height=2in,
at={(0.948in,0.602in)},
scale only axis,
xmin=0,
xmax=10,
xlabel={\textbf{Time [s]}},
xmajorgrids,
ymin=-0.002,
ymax=0.002,
ylabel={\textbf{Torque [Nm]}},
ymajorgrids,
axis background/.style={fill=white},
title style={font=\bfseries},
% title={The torque references},
legend style={at={(0.05,0.05)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=red,solid,line width=1.5pt]
  table[row sep=crcr]{%
0	-0.000718873088276085\\
0.01	-0.000708230370765883\\
0.02	-0.000697519950952501\\
0.03	-0.000686745275590477\\
0.04	-0.000675909749941112\\
0.05	-0.000665016736560964\\
0.06	-0.000654069554139486\\
0.07	-0.000643071476385253\\
0.08	-0.00063202573096021\\
0.09	-0.000620935498461357\\
0.1	-0.000609803911449248\\
0.11	-0.000598634053522695\\
0.12	-0.000587428958439043\\
0.13	-0.000576191609279351\\
0.14	-0.000564924937657836\\
0.15	-0.000553631822974887\\
0.16	-0.000542315091712972\\
0.17	-0.000530977516774749\\
0.18	-0.000519621816862646\\
0.19	-0.000508250655899229\\
0.2	-0.000496866642487598\\
0.21	-0.000485472329411099\\
0.22	-0.000474070213171594\\
0.23	-0.000462662733565543\\
0.24	-0.000451252273297134\\
0.25	-0.000439841157627705\\
0.26	-0.000428431654060661\\
0.27	-0.000417025972061134\\
0.28	-0.000405626262809574\\
0.29	-0.000394234618988493\\
0.3	-0.000382853074601558\\
0.31	-0.000371483604824227\\
0.32	-0.000360128125885121\\
0.33	-0.00034878849497732\\
0.34	-0.000337466510198755\\
0.35	-0.000326163910520886\\
0.36	-0.000314882375784825\\
0.37	-0.000303623526724089\\
0.38	-0.000292388925013128\\
0.39	-0.000281180073340812\\
0.4	-0.000269998415508023\\
0.41	-0.000258845336548515\\
0.42	-0.00024772216287219\\
0.43	-0.00023663016242996\\
0.44	-0.000225570544899324\\
0.45	-0.000214544461889829\\
0.46	-0.000203553007167552\\
0.47	-0.000192597216897765\\
0.48	-0.000181678069904918\\
0.49	-0.000170796487949095\\
0.5	-0.000159953336018097\\
0.51	-0.00014914942263429\\
0.52	-0.000138385500175387\\
0.53	-0.00012766226520829\\
0.54	-0.000116980358835179\\
0.55	-0.000106340367050975\\
0.56	-9.57428211113505e-05\\
0.57	-8.51881979104532e-05\\
0.58	-7.46769203674904e-05\\
0.59	-6.42093578213589e-05\\
0.6	-5.37858264324833e-05\\
0.61	-4.34065895910388e-05\\
0.62	-3.3071858330741e-05\\
0.63	-2.27817917473836e-05\\
0.64	-1.25364974213149e-05\\
0.65	-2.3360318430468e-06\\
0.66	7.81959915880583e-06\\
0.67	1.79304399880492e-05\\
0.68	2.79965848506893e-05\\
0.69	3.80181773247476e-05\\
0.7	4.79954099308938e-05\\
0.71	5.79285237046648e-05\\
0.72	6.78178077710376e-05\\
0.73	7.76635989221134e-05\\
0.74	8.74662811986667e-05\\
0.75	9.72262854763039e-05\\
0.76	0.000106944089056971\\
0.77	0.000116620215266545\\
0.78	0.000126255233059229\\
0.79	0.000135849756629478\\
0.8	0.000145404445032157\\
0.81	0.000154920001811654\\
0.82	0.000164397174640622\\
0.83	0.000173836754969067\\
0.84	0.000183239577684454\\
0.85	0.000192606520783513\\
0.86	0.000201938505056423\\
0.87	0.000211236493784035\\
0.88	0.000220501492448801\\
0.89	0.000229734548460066\\
0.9	0.000238936750894368\\
0.91	0.000248109230251401\\
0.92	0.000257253158226271\\
0.93	0.000266369747498701\\
0.94	0.000275460251539788\\
0.95	0.000284525964436978\\
0.96	0.000293568220737854\\
0.97	0.000302588395313374\\
0.98	0.000311587903241181\\
0.99	0.000320568199709599\\
1	0.000329530779942928\\
1.01	0.000338477179148668\\
1.02	0.000347408972487264\\
1.03	0.000356327775065017\\
1.04	0.000365235241950737\\
1.05	0.000374133068216801\\
1.06	0.000383022989005187\\
1.07	0.000391906779619137\\
1.08	0.00040078625564106\\
1.09	0.00040966327307729\\
1.1	0.000418539728530346\\
1.11	0.00042741755939932\\
1.12	0.000436298744109026\\
1.13	0.000445185302368567\\
1.14	0.000454079295459956\\
1.15	0.000462982826557465\\
1.16	0.000471898041078362\\
1.17	0.000480827127065699\\
1.18	0.000489772315603858\\
1.19	0.000498735881267528\\
1.2	0.000507720142604829\\
1.21	0.000516727462655296\\
1.22	0.000525760249503445\\
1.23	0.000534820956868677\\
1.24	0.000543912084732255\\
1.25	0.000553036180002137\\
1.26	0.00056219583721644\\
1.27	0.000571393699286339\\
1.28	0.000580632458279215\\
1.29	0.000589914856242882\\
1.3	0.000599243686071747\\
1.31	0.000608621792415768\\
1.32	0.000618052072633099\\
1.33	0.000627537477787327\\
1.34	0.000637081013690237\\
1.35	0.000646685741991038\\
1.36	0.000656354781313033\\
1.37	0.000666091308438714\\
1.38	0.000675898559544309\\
1.39	0.000685779831484795\\
1.4	0.000695738483130462\\
1.41	0.000705777936756093\\
1.42	0.000715901679483865\\
1.43	0.000723403322744453\\
1.44	0.000714722547497654\\
1.45	0.000706106965246129\\
1.46	0.000697553241692356\\
1.47	0.000689058095248488\\
1.48	0.000680618295725228\\
1.49	0.000672230663072166\\
1.5	0.000663892066168558\\
1.51	0.000655599421663516\\
1.52	0.000647349692864627\\
1.53	0.000639139888674046\\
1.54	0.00063096706257112\\
1.55	0.000622828311640648\\
1.56	0.000614720775645878\\
1.57	0.000606641636145399\\
1.58	0.000598588115653074\\
1.59	0.000590557476840208\\
1.6	0.000582547021779162\\
1.61	0.000574554091227632\\
1.62	0.000566576063952838\\
1.63	0.000558610356094906\\
1.64	0.000550654420568708\\
1.65	0.000542705746503464\\
1.66	0.000534761858719439\\
1.67	0.000526820317241053\\
1.68	0.000518878716845753\\
1.69	0.000510934686648022\\
1.7	0.000502985889717883\\
1.71	0.000495030022733306\\
1.72	0.000487064815665899\\
1.73	0.000479088031499309\\
1.74	0.000471097465979744\\
1.75	0.000463090947398062\\
1.76	0.000455066336402843\\
1.77	0.000447021525843924\\
1.78	0.000438954440645829\\
1.79	0.000430863037710563\\
1.8	0.000422745305849253\\
1.81	0.000414599265742099\\
1.82	0.000406422969926118\\
1.83	0.000398214502810174\\
1.84	0.000389971980716781\\
1.85	0.000381693551950171\\
1.86	0.000373377396890135\\
1.87	0.000365021728111126\\
1.88	0.000356624790526138\\
1.89	0.000348184861554856\\
1.9	0.000339700251315603\\
1.91	0.000331169302840572\\
1.92	0.000322590392313866\\
1.93	0.000313961929331861\\
1.94	0.000305282357185392\\
1.95	0.000296550153163279\\
1.96	0.000287763828876716\\
1.97	0.000278921930604016\\
1.98	0.000270023039655247\\
1.99	0.000261065772756243\\
2	0.000252048782451539\\
2.01	0.000242970757525696\\
2.02	0.000233830423442572\\
2.03	0.00022462654280201\\
2.04	0.000215357915813481\\
2.05	0.000206023380786168\\
2.06	0.000196621814635013\\
2.07	0.000187152133402232\\
2.08	0.000177613292793793\\
2.09	0.000168004288730381\\
2.1	0.000158324157912332\\
2.11	0.00014857197839806\\
2.12	0.000138746870195472\\
2.13	0.000128847995865875\\
2.14	0.000118874561139875\\
2.15	0.000108825815544778\\
2.16	9.87010530429915e-05\\
2.17	8.84996126809263e-05\\
2.18	7.82208792479072e-05\\
2.19	6.78642839445917e-05\\
2.2	5.7429305060401e-05\\
2.21	4.6915468659465e-05\\
2.22	3.63223492745872e-05\\
2.23	2.56495706087303e-05\\
2.24	1.48968062435296e-05\\
2.25	4.06378035433535e-06\\
2.26	-6.84973156870926e-06\\
2.27	-1.7843901994051e-05\\
2.28	-2.89188506170665e-05\\
2.29	-4.00746436238534e-05\\
2.3	-5.13112929509713e-05\\
2.31	-6.26287555416273e-05\\
2.32	-7.40269325988057e-05\\
2.33	-8.550566883584e-05\\
2.34	-9.70647517249294e-05\\
2.35	-0.000108703910744102\\
2.36	-0.000120422816623134\\
2.37	-0.000132221080588924\\
2.38	-0.000144098253610857\\
2.39	-0.000156053825646646\\
2.4	-0.000168087224889211\\
2.41	-0.000180197817015085\\
2.42	-0.000192384904434926\\
2.43	-0.00020464772554665\\
2.44	-0.000216985453991748\\
2.45	-0.000229397197915373\\
2.46	-0.000241881999230738\\
2.47	-0.000254438832888453\\
2.48	-0.00026706660615139\\
2.49	-0.000279764157875692\\
2.5	-0.000292530257798587\\
2.51	-0.000305363605833647\\
2.52	-0.000318262831374193\\
2.53	-0.000331226492605531\\
2.54	-0.000344253075826768\\
2.55	-0.000357340994782953\\
2.56	-0.000370488590008336\\
2.57	-0.000383694128181564\\
2.58	-0.00039695580149366\\
2.59	-0.000410271727029685\\
2.6	-0.000423639946164992\\
2.61	-0.000437058423977058\\
2.62	-0.000450525048673886\\
2.63	-0.000464037631040052\\
2.64	-0.000477593903901478\\
2.65	-0.000491191521610098\\
2.66	-0.00050482805954963\\
2.67	-0.000518501013663686\\
2.68	-0.00053220780000758\\
2.69	-0.000545945754325168\\
2.7	-0.0005597121316522\\
2.71	-0.000573504105947655\\
2.72	-0.00058731876975466\\
2.73	-0.000601153133892601\\
2.74	-0.00061500412718217\\
2.75	-0.000628868596205094\\
2.76	-0.000642743305100429\\
2.77	-0.00065662493539934\\
2.78	-0.000670510085900365\\
2.79	-0.000684395272587263\\
2.8	-0.000698276928591597\\
2.81	-0.000712151404202297\\
2.82	-0.000726014966924521\\
2.83	-0.000739863801590222\\
2.84	-0.000753694010522882\\
2.85	-0.000767501613758984\\
2.86	-0.000775628686491627\\
2.87	-0.000769540746479184\\
2.88	-0.000763345597260326\\
2.89	-0.00075704541627334\\
2.9	-0.000750642369479864\\
2.91	-0.000744138610984175\\
2.92	-0.000737536282655291\\
2.93	-0.00073083751375067\\
2.94	-0.000724044420540404\\
2.95	-0.000717159105930842\\
2.96	-0.000710183659086715\\
2.97	-0.000703120155050887\\
2.98	-0.00069597065436096\\
2.99	-0.000688737202662036\\
3	-0.000681421830315028\\
3.01	-0.000674026551999987\\
3.02	-0.000666553366313997\\
3.03	-0.000659004255363259\\
3.04	-0.000651381184349071\\
3.05	-0.000643686101147474\\
3.06	-0.0006359209358824\\
3.07	-0.000628087600492243\\
3.08	-0.000620187988289812\\
3.09	-0.00061222397351571\\
3.1	-0.000604197410885226\\
3.11	-0.000596110135128885\\
3.12	-0.000587963960526854\\
3.13	-0.00057976068043745\\
3.14	-0.000571502066820041\\
3.15	-0.000563189869752668\\
3.16	-0.000554825816944762\\
3.17	-0.000546411613245357\\
3.18	-0.000537948940147238\\
3.19	-0.000529439455287485\\
3.2	-0.000520884791944902\\
3.21	-0.000512286558534844\\
3.22	-0.000503646338101963\\
3.23	-0.000494965687811435\\
3.24	-0.000486246138439191\\
3.25	-0.000477489193861751\\
3.26	-0.000468696330546207\\
3.27	-0.000459868997040946\\
3.28	-0.000451008613467667\\
3.29	-0.000442116571015281\\
3.3	-0.000433194231436257\\
3.31	-0.000424242926545966\\
3.32	-0.000415263957725576\\
3.33	-0.000406258595429037\\
3.34	-0.000397228078694683\\
3.35	-0.000388173614661948\\
3.36	-0.000379096378093687\\
3.37	-0.000369997510904586\\
3.38	-0.000360878121696083\\
3.39	-0.000351739285298247\\
3.4	-0.000342582042319004\\
3.41	-0.000333407398701079\\
3.42	-0.000324216325287018\\
3.43	-0.000315009757392591\\
3.44	-0.000305788594388878\\
3.45	-0.000296553699293291\\
3.46	-0.000287305898369761\\
3.47	-0.000278045980738304\\
3.48	-0.000268774697994104\\
3.49	-0.000259492763836278\\
3.5	-0.000250200853706403\\
3.51	-0.000240899604436891\\
3.52	-0.000231589613909237\\
3.53	-0.000222271440722153\\
3.54	-0.000212945603869559\\
3.55	-0.000203612582428366\\
3.56	-0.000194272815255971\\
3.57	-0.00018492670069733\\
3.58	-0.000175574596301448\\
3.59	-0.000166216818547132\\
3.6	-0.000156853642577745\\
3.61	-0.000147485301944759\\
3.62	-0.000138111988359803\\
3.63	-0.000128733851454919\\
3.64	-0.00011935099855069\\
3.65	-0.000109963494431883\\
3.66	-0.000100571361130231\\
3.67	-9.11745777139307e-05\\
3.68	-8.17730800834473e-05\\
3.69	-7.2366760773146e-05\\
3.7	-6.29554687582935e-05\\
3.71	-5.35390092669191e-05\\
3.72	-4.41171435960211e-05\\
3.73	-3.46895889315787e-05\\
3.74	-2.52560181718155e-05\\
3.75	-1.58160597531373e-05\\
3.76	-6.36929747815831e-06\\
3.77	3.08472965479192e-06\\
3.78	1.2546527621298e-05\\
3.79	2.20166475402581e-05\\
3.8	3.14956858436962e-05\\
3.81	4.09842844476435e-05\\
3.82	5.04831309247528e-05\\
3.83	5.99929586793209e-05\\
3.84	6.95145471254009e-05\\
3.85	7.90487218686928e-05\\
3.86	8.8596354892908e-05\\
3.87	9.8158364751307e-05\\
3.88	0.000107735716764115\\
3.89	0.000117329423222518\\
3.9	0.00012694054359996\\
3.91	0.000136570184771432\\
3.92	0.00014621950124148\\
3.93	0.000155889695381636\\
3.94	0.000165582017677968\\
3.95	0.000175297766989478\\
3.96	0.000185038290818015\\
3.97	0.000194804985590434\\
3.98	0.000204599296953662\\
3.99	0.000214422720083372\\
4	0.000224276800006931\\
4.01	0.000234163131941297\\
4.02	0.00024408336164651\\
4.03	0.000254039185795436\\
4.04	0.000264032352360386\\
4.05	0.000274064661017241\\
4.06	0.000284137963567677\\
4.07	0.000294254164380088\\
4.08	0.000304415220849785\\
4.09	0.00031462314387901\\
4.1	0.000324879998377312\\
4.11	0.000335187903782793\\
4.12	0.000345549034604722\\
4.13	0.000355965620987962\\
4.14	0.000366439949299669\\
4.15	0.000376974362738669\\
4.16	0.000387571261967873\\
4.17	0.0003982331057701\\
4.18	0.000408962411727599\\
4.19	0.000419761756925554\\
4.2	0.00043063377867979\\
4.21	0.000441581175288877\\
4.22	0.000452606706810764\\
4.23	0.000463713195864036\\
4.24	0.000474903528453821\\
4.25	0.000486180654822332\\
4.26	0.000497547590323945\\
4.27	0.000509007416324669\\
4.28	0.000520563281125776\\
4.29	0.000526317996681274\\
4.3	0.00052423305619608\\
4.31	0.000522144466297028\\
4.32	0.000520049964915463\\
4.33	0.000517947293957349\\
4.34	0.000515834199633961\\
4.35	0.000513708432798446\\
4.36	0.000511567749289345\\
4.37	0.000509409910282158\\
4.38	0.000507232682649863\\
4.39	0.000505033839333279\\
4.4	0.000502811159722055\\
4.41	0.000500562430046997\\
4.42	0.000498285443784379\\
4.43	0.000495978002072795\\
4.44	0.000493637914143076\\
4.45	0.000491262997761674\\
4.46	0.000488851079687925\\
4.47	0.000486399996145467\\
4.48	0.000483907593308091\\
4.49	0.000481371727800205\\
4.5	0.000478790267212054\\
4.51	0.000476161090629782\\
4.52	0.000473482089180375\\
4.53	0.000470751166591459\\
4.54	0.000467966239765888\\
4.55	0.000465125239371016\\
4.56	0.000462226110442493\\
4.57	0.000459266813002374\\
4.58	0.000456245322691304\\
4.59	0.000453159631414491\\
4.6	0.000450007748001138\\
4.61	0.000446787698876969\\
4.62	0.000443497528749458\\
4.63	0.000440135301305306\\
4.64	0.000436699099919721\\
4.65	0.000433187028376979\\
4.66	0.000429597211601751\\
4.67	0.000425927796400623\\
4.68	0.00042217695221324\\
4.69	0.000418342871872446\\
4.7	0.000414423772372805\\
4.71	0.000410417895646831\\
4.72	0.000406323509348271\\
4.73	0.000402138907641744\\
4.74	0.000397862411998027\\
4.75	0.000393492371994287\\
4.76	0.00038902716611851\\
4.77	0.000384465202577419\\
4.78	0.000379804920107115\\
4.79	0.000375044788785717\\
4.8	0.000370183310847244\\
4.81	0.000365219021496009\\
4.82	0.000360150489720771\\
4.83	0.000354976319107932\\
4.84	0.000349695148653044\\
4.85	0.000344305653569927\\
4.86	0.000338806546096695\\
4.87	0.000333196576298023\\
4.88	0.000327474532862996\\
4.89	0.000321639243897912\\
4.9	0.00031568957771342\\
4.91	0.000309624443605444\\
4.92	0.00030344279262932\\
4.93	0.000297143618366654\\
4.94	0.000290725957684429\\
4.95	0.000284188891485916\\
4.96	0.000277531545453017\\
4.97	0.000270753090779688\\
4.98	0.000263852744896141\\
4.99	0.000256829772183599\\
5	0.000249683484679389\\
5.01	0.00024241324277226\\
5.02	0.000235018455887821\\
5.03	0.000227498583164111\\
5.04	0.000219853134117314\\
5.05	0.000212081669297737\\
5.06	0.000204183800936229\\
5.07	0.000196159193581257\\
5.08	0.000188007564726966\\
5.09	0.000179728685432571\\
5.1	0.000171322380933543\\
5.11	0.000162788531245092\\
5.12	0.000154127071758523\\
5.13	0.000145337993831126\\
5.14	0.000136421345370319\\
5.15	0.000127377231412833\\
5.16	0.0001182058146998\\
5.17	0.000108907316248676\\
5.18	9.94820159229899e-05\\
5.19	8.99302530009744e-05\\
5.2	8.02524267442104e-05\\
5.21	7.04489969674554e-05\\
5.22	6.0520484610901e-05\\
5.23	5.04674723161507e-05\\
5.24	4.02906050072612e-05\\
5.25	2.99905904782368e-05\\
5.26	1.95681999884085e-05\\
5.27	9.02426886716651e-06\\
5.28	-1.64030287045314e-06\\
5.29	-1.24245498958005e-05\\
5.3	-2.3327440924716e-05\\
5.31	-3.43478780601449e-05\\
5.32	-4.54846961176966e-05\\
5.33	-5.67366619325801e-05\\
5.34	-6.81024736463601e-05\\
5.35	-7.95807599719905e-05\\
5.36	-9.1170079435613e-05\\
5.37	-0.000102868919593639\\
5.38	-0.000114675696223678\\
5.39	-0.00012658875248794\\
5.4	-0.000138606358067782\\
5.41	-0.000150726708268174\\
5.42	-0.000162947923090924\\
5.43	-0.000175268046275612\\
5.44	-0.000187685044307289\\
5.45	-0.00020019680539013\\
5.46	-0.000212801138386342\\
5.47	-0.000225495771719825\\
5.48	-0.000238278352244176\\
5.49	-0.000251146444074878\\
5.5	-0.000264097527385655\\
5.51	-0.000277128997169186\\
5.52	-0.000290238161962611\\
5.53	-0.000303422242538478\\
5.54	-0.000316678370562014\\
5.55	-0.000330003587215903\\
5.56	-0.000343394841793981\\
5.57	-0.000356848990265597\\
5.58	-0.000370362793812646\\
5.59	-0.000383932917341635\\
5.6	-0.000397555927973458\\
5.61	-0.000411228293513897\\
5.62	-0.00042494638090824\\
5.63	-0.000438706454683757\\
5.64	-0.000452504675384174\\
5.65	-0.000466337098000678\\
5.66	-0.00048019967040437\\
5.67	-0.000494088231785527\\
5.68	-0.000507998511105438\\
5.69	-0.000521926125567004\\
5.7	-0.000535866579110752\\
5.71	-0.000549815260943333\\
5.72	-0.000556924901057612\\
5.73	-0.000558743529011442\\
5.74	-0.000560359857743421\\
5.75	-0.000561774560092786\\
5.76	-0.000562988371476269\\
5.77	-0.000564002091045991\\
5.78	-0.000564816582787303\\
5.79	-0.000565432776549318\\
5.8	-0.000565851669001272\\
5.81	-0.000566074324508217\\
5.82	-0.000566101875919956\\
5.83	-0.000565935525267537\\
5.84	-0.00056557654436205\\
5.85	-0.000565026275290895\\
5.86	-0.000564286130807117\\
5.87	-0.000563357594607885\\
5.88	-0.000562242221498587\\
5.89	-0.000560941637439506\\
5.9	-0.000559457539472489\\
5.91	-0.000557791695525446\\
5.92	-0.000555945944093022\\
5.93	-0.000553922193792179\\
5.94	-0.000551722422791915\\
5.95	-0.000549348678116764\\
5.96	-0.000546803074824167\\
5.97	-0.000544087795056229\\
5.98	-0.000541205086966792\\
5.99	-0.000538157263525158\\
6	-0.000534946701198211\\
6.01	-0.000531575838513042\\
6.02	-0.000528047174502563\\
6.03	-0.000524363267036968\\
6.04	-0.000520526731044191\\
6.05	-0.000516540236622895\\
6.06	-0.00051240650705176\\
6.07	-0.000508128316699195\\
6.08	-0.000503708488837798\\
6.09	-0.000499149893368196\\
6.1	-0.00049445544445707\\
6.11	-0.000489628098094426\\
6.12	-0.00048467084957532\\
6.13	-0.000479586730911423\\
6.14	-0.000474378808177983\\
6.15	-0.000469050178801807\\
6.16	-0.000463603968796042\\
6.17	-0.000458043329947594\\
6.18	-0.000452371436963064\\
6.19	-0.000446591484579163\\
6.2	-0.000440706684643539\\
6.21	-0.000434720263171992\\
6.22	-0.000428635457387994\\
6.23	-0.000422455512750421\\
6.24	-0.000416183679975331\\
6.25	-0.000409823212057552\\
6.26	-0.000403377361297753\\
6.27	-0.000396849376340554\\
6.28	-0.00039024249922913\\
6.29	-0.000383559962481589\\
6.3	-0.000376804986194304\\
6.31	-0.000369980775177153\\
6.32	-0.000363090516125512\\
6.33	-0.000356137374833599\\
6.34	-0.000349124493453611\\
6.35	-0.000342054987804877\\
6.36	-0.000334931944737039\\
6.37	-0.000327758419551046\\
6.38	-0.000320537433481533\\
6.39	-0.000313271971243924\\
6.4	-0.000305964978649349\\
6.41	-0.000298619360290258\\
6.42	-0.000291237977299335\\
6.43	-0.000283823645184122\\
6.44	-0.000276379131739478\\
6.45	-0.000268907155039787\\
6.46	-0.000261410381512592\\
6.47	-0.000253891424095063\\
6.48	-0.000246352840474523\\
6.49	-0.000238797131413981\\
6.5	-0.00023122673916343\\
6.51	-0.000223644045957426\\
6.52	-0.000216051372599263\\
6.53	-0.000208450977131845\\
6.54	-0.000200845053595154\\
6.55	-0.00019323573087002\\
6.56	-0.000185625071607718\\
6.57	-0.000178015071244723\\
6.58	-0.000170407657101807\\
6.59	-0.000162804687566466\\
6.6	-0.000155207951357554\\
6.61	-0.000147619166870818\\
6.62	-0.000140039981603908\\
6.63	-0.000132471971659328\\
6.64	-0.000124916641323639\\
6.65	-0.000117375422721152\\
6.66	-0.000109849675540234\\
6.67	-0.000102340686830264\\
6.68	-9.48496708672062e-05\\
6.69	-8.73777690856762e-05\\
6.7	-7.9926050075348e-05\\
6.71	-7.24955096394664e-05\\
6.72	-6.50870709132076e-05\\
6.73	-5.77015845395907e-05\\
6.74	-5.03398289006172e-05\\
6.75	-4.30025104013036e-05\\
6.76	-3.56902638042588e-05\\
6.77	-2.84036526124656e-05\\
6.78	-2.11431694979257e-05\\
6.79	-1.39092367738524e-05\\
6.8	-6.70220690811102e-06\\
6.81	4.77636924357334e-07\\
6.82	7.63008025235652e-06\\
6.83	1.47549766846845e-05\\
6.84	2.18522472539428e-05\\
6.85	2.89218797299799e-05\\
6.86	3.59639279049814e-05\\
6.87	4.29785108521448e-05\\
6.88	4.99658121598074e-05\\
6.89	5.69260791428098e-05\\
6.9	6.38596220327939e-05\\
6.91	7.07668131490409e-05\\
6.92	7.76480860513599e-05\\
6.93	8.45039346764344e-05\\
6.94	9.13349124589275e-05\\
6.95	9.81416314385368e-05\\
6.96	0.000104924761354072\\
6.97	0.000111685028725512\\
6.98	0.000118423215924863\\
6.99	0.000125140160236527\\
7	0.000131836752907738\\
7.01	0.000138513938189494\\
7.02	0.000145172712368275\\
7.03	0.000151814122788672\\
7.04	0.000158439266866927\\
7.05	0.000165049291095195\\
7.06	0.000171645390036204\\
7.07	0.000178228805307817\\
7.08	0.000184800824556804\\
7.09	0.000191362780421003\\
7.1	0.000197916049478813\\
7.11	0.000204462051184816\\
7.12	0.000211002246790104\\
7.13	0.00021753813824571\\
7.14	0.000224071267087307\\
7.15	0.00022691130640596\\
7.16	0.000228230578018669\\
7.17	0.000229499747006204\\
7.18	0.00023072002827231\\
7.19	0.000231892574214557\\
7.2	0.000233018477254778\\
7.21	0.000234098772299427\\
7.22	0.000235134439131862\\
7.23	0.000236126404738567\\
7.24	0.000237075545571255\\
7.25	0.000237982689746808\\
7.26	0.00023884861918692\\
7.27	0.000239674071699309\\
7.28	0.000240459743002281\\
7.29	0.000241206288694392\\
7.3	0.000241914326170916\\
7.31	0.00024258443648873\\
7.32	0.000243217166181208\\
7.33	0.000243813029024638\\
7.34	0.000244372507757615\\
7.35	0.000244896055754805\\
7.36	0.00024538409865641\\
7.37	0.000245837035954612\\
7.38	0.000246255242538189\\
7.39	0.000246639070196465\\
7.4	0.00024698884908366\\
7.41	0.000247304889144686\\
7.42	0.00024758748150332\\
7.43	0.0002478368998137\\
7.44	0.000248053401575948\\
7.45	0.000248237229416744\\
7.46	0.000248388612335566\\
7.47	0.00024850776691729\\
7.48	0.000248594898511771\\
7.49	0.000248650202380995\\
7.5	0.000248673864814323\\
7.51	0.000248666064212329\\
7.52	0.000248626972139652\\
7.53	0.000248556754347288\\
7.54	0.000248455571764658\\
7.55	0.000248323581461786\\
7.56	0.000248160937581874\\
7.57	0.00024796779224452\\
7.58	0.000247744296419807\\
7.59	0.000247490600773445\\
7.6	0.000247206856483152\\
7.61	0.000246893216026388\\
7.62	0.000246549833939584\\
7.63	0.000246176867548959\\
7.64	0.000245774477672997\\
7.65	0.00024534282929667\\
7.66	0.000244882092217445\\
7.67	0.000244392441663126\\
7.68	0.000243874058881569\\
7.69	0.000243327131702291\\
7.7	0.000242751855070007\\
7.71	0.000242148431550114\\
7.72	0.000241517071806145\\
7.73	0.000240857995049224\\
7.74	0.000240171429459543\\
7.75	0.000239457612579905\\
7.76	0.00023871679168138\\
7.77	0.000237949224101109\\
7.78	0.000237155177552344\\
7.79	0.000236334930406788\\
7.8	0.000235488771949326\\
7.81	0.000234617002605257\\
7.82	0.000233719934140161\\
7.83	0.000232797889832519\\
7.84	0.000231851204619272\\
7.85	0.000230880225214489\\
7.86	0.000229885310201346\\
7.87	0.000228866830097643\\
7.88	0.000227825167395106\\
7.89	0.000226760716572742\\
7.9	0.000225673884084541\\
7.91	0.000224565088321842\\
7.92	0.000223434759550702\\
7.93	0.000222283339824633\\
7.94	0.000221111282873099\\
7.95	0.000219919053966172\\
7.96	0.000218707129755804\\
7.97	0.000217475998094151\\
7.98	0.00021622615782944\\
7.99	0.000214958118579883\\
8	0.000213672400486157\\
8.01	0.000212369533942994\\
8.02	0.000211050059310443\\
8.03	0.00020971452660539\\
8.04	0.000208363495173927\\
8.05	0.000206997533345194\\
8.06	0.000205617218067301\\
8.07	0.000204223134526007\\
8.08	0.00020281587574677\\
8.09	0.000201396042180865\\
8.1	0.000199964241276217\\
8.11	0.000198521087033644\\
8.12	0.000197067199549194\\
8.13	0.000195603204543248\\
8.14	0.000194129732877103\\
8.15	0.000192647420057704\\
8.16	0.000191156905731225\\
8.17	0.00018965883316618\\
8.18	0.000188153848726743\\
8.19	0.000186642601336947\\
8.2	0.000185125741936425\\
8.21	0.000183603922928351\\
8.22	0.000182077797620207\\
8.23	0.000180548019658008\\
8.24	0.000179015242454595\\
8.25	0.000177480118612575\\
8.26	0.000175943299342488\\
8.27	0.000174405433876741\\
8.28	0.000172867168879839\\
8.29	0.00017132914785541\\
8.3	0.000169792010550506\\
8.31	0.000168256392357606\\
8.32	0.000166722923714771\\
8.33	0.000165192229504305\\
8.34	0.000163664928450313\\
8.35	0.000162141632515442\\
8.36	0.000160622946297142\\
8.37	0.000159109466423662\\
8.38	0.00015760178095003\\
8.39	0.000156100468754203\\
8.4	0.000154606098933526\\
8.41	0.000153119230201631\\
8.42	0.000151640410285842\\
8.43	0.000150170175325139\\
8.44	0.000148709049268686\\
8.45	0.000147257543274881\\
8.46	0.000145816155110881\\
8.47	0.000144385368552481\\
8.48	0.000142965652784218\\
8.49	0.000141557461799529\\
8.5	0.000140161233800749\\
8.51	0.000138777390598724\\
8.52	0.000137406337011748\\
8.53	0.000136048460263542\\
8.54	0.000134704129379938\\
8.55	0.000133373694583911\\
8.56	0.000132057486688577\\
8.57	0.00013075581648776\\
8.58	0.000128110097617078\\
8.59	0.000125264782378193\\
8.6	0.000122446146991176\\
8.61	0.000119653026772851\\
8.62	0.000116884272073969\\
8.63	0.000114138748994273\\
8.64	0.000111415340053675\\
8.65	0.000108712944821532\\
8.66	0.000106030480505878\\
8.67	0.000103366882504392\\
8.68	0.000100721104918771\\
8.69	9.80921210340885e-05\\
8.7	9.5478923764622e-05\\
8.71	9.28805260675547e-05\\
8.72	9.02959613258599e-05\\
8.73	8.77242837016024e-05\\
8.74	8.51645684608038e-05\\
8.75	8.26159122709505e-05\\
8.76	8.0077433472142e-05\\
8.77	7.75482723228132e-05\\
8.78	7.50275912208927e-05\\
8.79	7.25145749011989e-05\\
8.8	7.00084306098127e-05\\
8.81	6.75083882561097e-05\\
8.82	6.50137005430806e-05\\
8.83	6.25236430765156e-05\\
8.84	6.00375144535847e-05\\
8.85	5.75546363312966e-05\\
8.86	5.50743534752815e-05\\
8.87	5.25960337893014e-05\\
8.88	5.01190683258579e-05\\
8.89	4.76428712782351e-05\\
8.9	4.51668799542843e-05\\
8.91	4.2690554732232e-05\\
8.92	4.0213378998769e-05\\
8.93	3.77348590696556e-05\\
8.94	3.52545240930626e-05\\
8.95	3.27719259358491e-05\\
8.96	3.0286639052968e-05\\
8.97	2.77982603401778e-05\\
8.98	2.53064089702324e-05\\
8.99	2.28107262127135e-05\\
9	2.03108752376703e-05\\
9.01	1.78065409032265e-05\\
9.02	1.52974295273172e-05\\
9.03	1.27832686437238e-05\\
9.04	1.02638067425765e-05\\
9.05	7.73881299550434e-06\\
9.06	5.20807696561943e-06\\
9.07	2.67140830253586e-06\\
9.08	1.28636422632575e-07\\
9.09	-2.42038982521351e-06\\
9.1	-4.97580250818378e-06\\
9.11	-7.53771497210609e-06\\
9.12	-1.01062222177991e-05\\
9.13	-1.26814012908777e-05\\
9.14	-1.52633116847044e-05\\
9.15	-1.78519957561502e-05\\
9.16	-2.04474791538047e-05\\
9.17	-2.30497712582562e-05\\
9.18	-2.56588656340336e-05\\
9.19	-2.8274740492782e-05\\
9.2	-3.08973591672176e-05\\
9.21	-3.35266705953816e-05\\
9.22	-3.61626098146905e-05\\
9.23	-3.88050984652502e-05\\
9.24	-4.14540453018813e-05\\
9.25	-4.41093467142724e-05\\
9.26	-4.67708872546571e-05\\
9.27	-4.94385401723819e-05\\
9.28	-5.21121679547111e-05\\
9.29	-5.47916228731862e-05\\
9.3	-5.74767475348379e-05\\
9.31	-6.01673754375216e-05\\
9.32	-6.28633315286278e-05\\
9.33	-6.55644327663947e-05\\
9.34	-6.82704886830308e-05\\
9.35	-7.09813019488336e-05\\
9.36	-7.36966689364727e-05\\
9.37	-7.64163802845855e-05\\
9.38	-7.91402214598192e-05\\
9.39	-8.18679733164322e-05\\
9.4	-8.4599412652558e-05\\
9.41	-8.73343127622163e-05\\
9.42	-9.00724439821467e-05\\
9.43	-9.28135742325256e-05\\
9.44	-9.55574695506194e-05\\
9.45	-9.83038946164172e-05\\
9.46	-0.000101052613269276\\
9.47	-0.00010380338901461\\
9.48	-0.000106555985519642\\
9.49	-0.000109310167097246\\
9.5	-0.00011206569917688\\
9.51	-0.000114822348761644\\
9.52	-0.00011757988487046\\
9.53	-0.000120338078964405\\
9.54	-0.000123096705356189\\
9.55	-0.000125855541601833\\
9.56	-0.000128614368873537\\
9.57	-0.000131372972312784\\
9.58	-0.000134131141362716\\
9.59	-0.000136888670078814\\
9.6	-0.000139645357416938\\
9.61	-0.000142401007497784\\
9.62	-0.000145155429846822\\
9.63	-0.000147908439608798\\
9.64	-0.000150659857735879\\
9.65	-0.000153409511148552\\
9.66	-0.000156157232868372\\
9.67	-0.000158902862121696\\
9.68	-0.000161646244413532\\
9.69	-0.000164387231570648\\
9.7	-0.000167125681753104\\
9.71	-0.000169861459433389\\
9.72	-0.000172594435342336\\
9.73	-0.000175324486381025\\
9.74	-0.000178051495497896\\
9.75	-0.000180775351530277\\
9.76	-0.0001834959490096\\
9.77	-0.000186213187929535\\
9.78	-0.000188926973476322\\
9.79	-0.000191637215720594\\
9.8	-0.000194343829269958\\
9.81	-0.000197046732881685\\
9.82	-0.000199745849034793\\
9.83	-0.000202441103460888\\
9.84	-0.0002051324246331\\
9.85	-0.000207819743212484\\
9.86	-0.000210502991451257\\
9.87	-0.000213182102552275\\
9.88	-0.000215857009984146\\
9.89	-0.000218527646751402\\
9.9	-0.000221193944619175\\
9.91	-0.000223855833291817\\
9.92	-0.000226513239544947\\
9.93	-0.0002291660863104\\
9.94	-0.000231814291713595\\
9.95	-0.00023445776806284\\
9.96	-0.000237096420790134\\
9.97	-0.00023973014734303\\
9.98	-0.000242358836027154\\
9.99	-0.000244982364799025\\
10	-0.000247600600008815\\
};
\addlegendentry{$\boldsymbol{\bar{\tau}_{\phi}}$};

\addplot [color=magenta,dashed,line width=1.5pt]
  table[row sep=crcr]{%
0	4.32689971621167e-06\\
0.01	5.48647444663615e-06\\
0.02	6.64544325181838e-06\\
0.03	7.80363406790954e-06\\
0.04	8.96088080205599e-06\\
0.05	1.0117023421793e-05\\
0.06	1.12719080359181e-05\\
0.07	1.24253869670031e-05\\
0.08	1.35773188157109e-05\\
0.09	1.47275685170918e-05\\
0.1	1.58760073890386e-05\\
0.11	1.70225131730898e-05\\
0.12	1.81669700677707e-05\\
0.13	1.93092687546735e-05\\
0.14	2.04493064174773e-05\\
0.15	2.15869867541152e-05\\
0.16	2.27222199823015e-05\\
0.17	2.38549228386314e-05\\
0.18	2.49850185714716e-05\\
0.19	2.61124369278616e-05\\
0.2	2.72371141346484e-05\\
0.21	2.83589928740774e-05\\
0.22	2.94780222540647e-05\\
0.23	3.05941577733781e-05\\
0.24	3.1707361281951e-05\\
0.25	3.28176009365585e-05\\
0.26	3.39248511520791e-05\\
0.27	3.50290925485712e-05\\
0.28	3.61303118943868e-05\\
0.29	3.72285020455484e-05\\
0.3	3.83236618816095e-05\\
0.31	3.9415796238222e-05\\
0.32	4.05049158366272e-05\\
0.33	4.15910372102882e-05\\
0.34	4.26741826288777e-05\\
0.35	4.37543800198324e-05\\
0.36	4.48316628876823e-05\\
0.37	4.59060702313622e-05\\
0.38	4.69776464597048e-05\\
0.39	4.8046441305317e-05\\
0.4	4.91125097370333e-05\\
0.41	5.01759118711378e-05\\
0.42	5.12367128815434e-05\\
0.43	5.22949829091118e-05\\
0.44	5.3350796970293e-05\\
0.45	5.44042348652617e-05\\
0.46	5.54553810857211e-05\\
0.47	5.65043247225408e-05\\
0.48	5.75511593733934e-05\\
0.49	5.8595983050546e-05\\
0.5	5.96388980889631e-05\\
0.51	6.06800110548683e-05\\
0.52	6.17194326549122e-05\\
0.53	6.27572776460862e-05\\
0.54	6.37936647465181e-05\\
0.55	6.48287165472832e-05\\
0.56	6.58625594253571e-05\\
0.57	6.68953234578345e-05\\
0.58	6.79271423375316e-05\\
0.59	6.8958153290089e-05\\
0.6	6.99884969926835e-05\\
0.61	7.1018317494457e-05\\
0.62	7.20477621387631e-05\\
0.63	7.30769814873317e-05\\
0.64	7.41061292464441e-05\\
0.65	7.51353621952109e-05\\
0.66	7.61648401160386e-05\\
0.67	7.71947257273679e-05\\
0.68	7.8225184618765e-05\\
0.69	7.92563851884399e-05\\
0.7	8.02884985832669e-05\\
0.71	8.13216986413749e-05\\
0.72	8.23561618373763e-05\\
0.73	8.33920672302964e-05\\
0.74	8.44295964142651e-05\\
0.75	8.54689334720287e-05\\
0.76	8.65102649313371e-05\\
0.77	8.75537797242602e-05\\
0.78	8.85996691494825e-05\\
0.79	8.96481268376271e-05\\
0.8	9.06993487196525e-05\\
0.81	9.17535329983686e-05\\
0.82	9.28108801231141e-05\\
0.83	9.38715927676364e-05\\
0.84	9.49358758112129e-05\\
0.85	9.60039363230531e-05\\
0.86	9.70759835500169e-05\\
0.87	9.81522289076865e-05\\
0.88	9.92328859748253e-05\\
0.89	0.000100318170491259\\
0.9	0.000101408300359212\\
0.91	0.000102503495648132\\
0.92	0.000103603978603037\\
0.93	0.000104709973656409\\
0.94	0.000105821707443687\\
0.95	0.000106939408822362\\
0.96	0.000108063308894733\\
0.97	0.000109193641034346\\
0.98	0.000110330640916146\\
0.99	0.000111474546550387\\
1	0.000112625598320322\\
1.01	0.000113784039023726\\
1.02	0.000114950113918267\\
1.03	0.000116124070770788\\
1.04	0.000117306159910521\\
1.05	0.000118496634286288\\
1.06	0.00011969574952772\\
1.07	0.000120903764010553\\
1.08	0.000122120938926037\\
1.09	0.000123347538354515\\
1.1	0.000124583829343223\\
1.11	0.000125830081988363\\
1.12	0.000127086569521509\\
1.13	0.000128353568400408\\
1.14	0.000129631358404239\\
1.15	0.000130920222733391\\
1.16	0.000132220448113842\\
1.17	0.000133532324906205\\
1.18	0.000134856147219521\\
1.19	0.00013619221302988\\
1.2	0.000137540824303962\\
1.21	0.000138902287127581\\
1.22	0.000140276911839335\\
1.23	0.000141665013169454\\
1.24	0.00014306691038396\\
1.25	0.000144482927434248\\
1.26	0.000145913393112196\\
1.27	0.000147358641210943\\
1.28	0.000148819010691443\\
1.29	0.000150294845854945\\
1.3	0.000151786496521537\\
1.31	0.000153294318214896\\
1.32	0.000154818672353404\\
1.33	0.000156359926447792\\
1.34	0.000157918454305483\\
1.35	0.000159494636241809\\
1.36	0.000161088859298292\\
1.37	0.000162701517468182\\
1.38	0.000164333011929456\\
1.39	0.000165983751285496\\
1.4	0.000167654151813665\\
1.41	0.000169344637722013\\
1.42	0.000171055641414364\\
1.43	0.000171878612004146\\
1.44	0.000167256996751001\\
1.45	0.000162634988638959\\
1.46	0.00015801141040363\\
1.47	0.000153385108827609\\
1.48	0.000148754954441373\\
1.49	0.000144119841248323\\
1.5	0.000139478686473404\\
1.51	0.000134830430334742\\
1.52	0.000130174035837774\\
1.53	0.000125508488591353\\
1.54	0.00012083279664532\\
1.55	0.000116145990349078\\
1.56	0.000111447122230687\\
1.57	0.000106735266896033\\
1.58	0.000102009520947623\\
1.59	9.72690029225976e-05\\
1.6	9.25128532495151e-05\\
1.61	8.77402342235285e-05\\
1.62	8.29503299995407e-05\\
1.63	7.81423466029583e-05\\
1.64	7.33155119576611e-05\\
1.65	6.84690759308153e-05\\
1.66	6.36023103941638e-05\\
1.67	5.8714509301433e-05\\
1.68	5.38049887815012e-05\\
1.69	4.88730872469757e-05\\
1.7	4.3918165517833e-05\\
1.71	3.89396069597755e-05\\
1.72	3.39368176369639e-05\\
1.73	2.89092264787833e-05\\
1.74	2.38562854603042e-05\\
1.75	1.87774697960997e-05\\
1.76	1.36722781470777e-05\\
1.77	8.54023283999088e-06\\
1.78	3.38088009928052e-06\\
1.79	-1.80620970908664e-06\\
1.8	-7.02144182213554e-06\\
1.81	-1.22651968131013e-05\\
1.82	-1.75378303137012e-05\\
1.83	-2.28396727258154e-05\\
1.84	-2.81710289229374e-05\\
1.85	-3.35321779417572e-05\\
1.86	-3.89233726642493e-05\\
1.87	-4.43448394906416e-05\\
1.88	-4.97967780036451e-05\\
1.89	-5.52793606243368e-05\\
1.9	-6.07927322600899e-05\\
1.91	-6.6337009944955e-05\\
1.92	-7.1912282472905e-05\\
1.93	-7.75186100243632e-05\\
1.94	-8.3156023786443e-05\\
1.95	-8.88245255673377e-05\\
1.96	-9.45240874053073e-05\\
1.97	-0.000100254651172719\\
1.98	-0.000106016128175611\\
1.99	-0.000111808398749254\\
2	-0.000117631311850196\\
2.01	-0.000123484684645309\\
2.02	-0.000129368302098314\\
2.03	-0.000135281916554342\\
2.04	-0.000141225247323045\\
2.05	-0.000147197980260807\\
2.06	-0.000153199767352621\\
2.07	-0.000159230226294193\\
2.08	-0.000165288940074869\\
2.09	-0.00017137545656197\\
2.1	-0.000177489288087154\\
2.11	-0.000183629911035432\\
2.12	-0.000189796765437462\\
2.13	-0.000195989254565782\\
2.14	-0.000202206744535647\\
2.15	-0.000208448563911145\\
2.16	-0.000214714003317276\\
2.17	-0.000221002315058723\\
2.18	-0.000227312712746006\\
2.19	-0.000233644370929776\\
2.2	-0.000239996424743978\\
2.21	-0.000246367969558665\\
2.22	-0.000252758060643215\\
2.23	-0.000259165712840756\\
2.24	-0.000265589900254598\\
2.25	-0.000272029555947481\\
2.26	-0.000278483571654477\\
2.27	-0.000284950797510381\\
2.28	-0.000291430041792451\\
2.29	-0.000297920070679356\\
2.3	-0.000304419608027225\\
2.31	-0.000310927335163676\\
2.32	-0.00031744189070073\\
2.33	-0.000323961870367539\\
2.34	-0.000330485826863828\\
2.35	-0.000337012269735009\\
2.36	-0.000343539665269897\\
2.37	-0.000350066436422\\
2.38	-0.000356590962755325\\
2.39	-0.000363111580415686\\
2.4	-0.000369626582128497\\
2.41	-0.000376134217224016\\
2.42	-0.000382632691691053\\
2.43	-0.000389120168260134\\
2.44	-0.000395594766517109\\
2.45	-0.000402054563048227\\
2.46	-0.000408497591617677\\
2.47	-0.000414921843378602\\
2.48	-0.000421325267118598\\
2.49	-0.000427705769540711\\
2.5	-0.00043406121558093\\
2.51	-0.000440389428763188\\
2.52	-0.000446688191592857\\
2.53	-0.000452955245989754\\
2.54	-0.000459188293761615\\
2.55	-0.000465384997119037\\
2.56	-0.000471542979232844\\
2.57	-0.000477659824834829\\
2.58	-0.000483733080862828\\
2.59	-0.000489760257151026\\
2.6	-0.000495738827166436\\
2.61	-0.0005016662287924\\
2.62	-0.000507539865160018\\
2.63	-0.000513357105528321\\
2.64	-0.000519115286214012\\
2.65	-0.000524811711571578\\
2.66	-0.000530443655024509\\
2.67	-0.00053600836014837\\
2.68	-0.000541503041806408\\
2.69	-0.000546924887338349\\
2.7	-0.000552271057802996\\
2.71	-0.000557538689275197\\
2.72	-0.000562724894197717\\
2.73	-0.000567826762788466\\
2.74	-0.000572841364503527\\
2.75	-0.000577765749556342\\
2.76	-0.000582596950493366\\
2.77	-0.000587331983826436\\
2.78	-0.000591967851722041\\
2.79	-0.000596501543747613\\
2.8	-0.000600930038674874\\
2.81	-0.000605250306340221\\
2.82	-0.000609459309562042\\
2.83	-0.000613554006114761\\
2.84	-0.000617531350759366\\
2.85	-0.000621388297330036\\
2.86	-0.000620363106346652\\
2.87	-0.000607358959733891\\
2.88	-0.000594299451766363\\
2.89	-0.00058118847699292\\
2.9	-0.00056802989253055\\
2.91	-0.000554827516499707\\
2.92	-0.000541585126498412\\
2.93	-0.000528306458115475\\
2.94	-0.000514995203483194\\
2.95	-0.000501655009869869\\
2.96	-0.000488289478312439\\
2.97	-0.000474902162289583\\
2.98	-0.000461496566435552\\
2.99	-0.000448076145295025\\
3	-0.00043464430211925\\
3.01	-0.000421204387703699\\
3.02	-0.000407759699267475\\
3.03	-0.000394313479374653\\
3.04	-0.000380868914897737\\
3.05	-0.000367429136023385\\
3.06	-0.000353997215300519\\
3.07	-0.000340576166730923\\
3.08	-0.000327168944902398\\
3.09	-0.000313778444164508\\
3.1	-0.000300407497846932\\
3.11	-0.000287058877520401\\
3.12	-0.000273735292300158\\
3.13	-0.000260439388191867\\
3.14	-0.000247173747479844\\
3.15	-0.000233940888157452\\
3.16	-0.000220743263399482\\
3.17	-0.000207583261076293\\
3.18	-0.000194463203309448\\
3.19	-0.000181385346068552\\
3.2	-0.000168351878808973\\
3.21	-0.000155364924150066\\
3.22	-0.000142426537593505\\
3.23	-0.00012953870728129\\
3.24	-0.000116703353792944\\
3.25	-0.000103922329981408\\
3.26	-9.11974208470742e-05\\
3.27	-7.85303434493977e-05\\
3.28	-6.5922746855458e-05\\
3.29	-5.33762121248403e-05\\
3.3	-4.0892252330152e-05\\
3.31	-2.84723126124681e-05\\
3.32	-1.6117770270965e-05\\
3.33	-3.82993488597469e-06\\
3.34	8.38995152534104e-06\\
3.35	2.05407143215227e-05\\
3.36	3.26212460184048e-05\\
3.37	4.46305060406471e-05\\
3.38	5.65675204441097e-05\\
3.39	6.84313816100002e-05\\
3.4	8.02212479117415e-05\\
3.41	9.19363433555337e-05\\
3.42	0.000103575957195597\\
3.43	0.00011513944352511\\
3.44	0.000126626220843861\\
3.45	0.000138035771603663\\
3.46	0.000149367641732581\\
3.47	0.000160621440139045\\
3.48	0.00017179683819692\\
3.49	0.000182893569212639\\
3.5	0.000193911427875474\\
3.51	0.000204850269692079\\
3.52	0.000215710010406388\\
3.53	0.00022649062540601\\
3.54	0.000237192149116218\\
3.55	0.000247814674382675\\
3.56	0.000258358351844003\\
3.57	0.000268823389295321\\
3.58	0.000279210051043883\\
3.59	0.000289518657257912\\
3.6	0.000299749583309771\\
3.61	0.00030990325911455\\
3.62	0.000319980168465196\\
3.63	0.000329980848365266\\
3.64	0.000339905888360399\\
3.65	0.000349755929869581\\
3.66	0.000359531665517267\\
3.67	0.000369233838467433\\
3.68	0.000378863241760589\\
3.69	0.000388420717654796\\
3.7	0.000397907156971708\\
3.71	0.000407323498448645\\
3.72	0.0004166707280977\\
3.73	0.000425949878572852\\
3.74	0.000435162028546053\\
3.75	0.000444308302093249\\
3.76	0.000453389868091263\\
3.77	0.000462407939626457\\
3.78	0.000471363773416095\\
3.79	0.000480258669243272\\
3.8	0.000489093969406304\\
3.81	0.000497871058183421\\
3.82	0.000506591361313611\\
3.83	0.000515256345494439\\
3.84	0.000523867517897646\\
3.85	0.000532426425703324\\
3.86	0.00054093465565345\\
3.87	0.000549393833625523\\
3.88	0.000557805624227079\\
3.89	0.000566171730411784\\
3.9	0.000574493893117851\\
3.91	0.000582773890929464\\
3.92	0.000591013539761915\\
3.93	0.000599214692571116\\
3.94	0.000607379239088157\\
3.95	0.00061550910557957\\
3.96	0.000623606254633915\\
3.97	0.00063167268497535\\
3.98	0.000639710431304769\\
3.99	0.000647721564169147\\
4	0.000655708189859666\\
4.01	0.000663672450339229\\
4.02	0.000671616523199939\\
4.03	0.000679542621651117\\
4.04	0.000687452994538427\\
4.05	0.000695349926394674\\
4.06	0.000703235737522831\\
4.07	0.000711112784111845\\
4.08	0.000718983458385774\\
4.09	0.0007268501887868\\
4.1	0.000734715440192661\\
4.11	0.000742581714169046\\
4.12	0.000750451549257485\\
4.13	0.000758327521299293\\
4.14	0.000766212243796082\\
4.15	0.000774108368307409\\
4.16	0.000782018584886083\\
4.17	0.000789945622551691\\
4.18	0.000797892249802881\\
4.19	0.000805861275168954\\
4.2	0.000813855547801336\\
4.21	0.00082187795810546\\
4.22	0.000829931438413654\\
4.23	0.000838018963699582\\
4.24	0.000846143552334827\\
4.25	0.000854308266888186\\
4.26	0.000862516214968278\\
4.27	0.000870770550110036\\
4.28	0.000879074472705715\\
4.29	0.000876864299264256\\
4.3	0.000860634976951414\\
4.31	0.000844478138105781\\
4.32	0.000828389142341757\\
4.33	0.000812363448142264\\
4.34	0.000796396611575921\\
4.35	0.000780484285069538\\
4.36	0.000764622216235006\\
4.37	0.000748806246749677\\
4.38	0.00073303231128926\\
4.39	0.00071729643651225\\
4.4	0.000701594740094857\\
4.41	0.000685923429815399\\
4.42	0.000670278802687091\\
4.43	0.000654657244138141\\
4.44	0.000639055227238046\\
4.45	0.000623469311968977\\
4.46	0.000607896144541114\\
4.47	0.00059233245675079\\
4.48	0.000576775065380285\\
4.49	0.000561220871638125\\
4.5	0.000545666860638702\\
4.51	0.00053011010092005\\
4.52	0.000514547743998607\\
4.53	0.000498977023959786\\
4.54	0.000483395257083161\\
4.55	0.000467799841501129\\
4.56	0.000452188256889828\\
4.57	0.000436558064191184\\
4.58	0.000420906905364889\\
4.59	0.000405232503169167\\
4.6	0.00038953266096917\\
4.61	0.000373805262571857\\
4.62	0.000358048272086217\\
4.63	0.000342259733807718\\
4.64	0.000326437772125858\\
4.65	0.000310580591453712\\
4.66	0.000294686476178398\\
4.67	0.000278753790631369\\
4.68	0.000262780979077487\\
4.69	0.000246766565721812\\
4.7	0.000230709154733103\\
4.71	0.000214607430283002\\
4.72	0.000198460156599921\\
4.73	0.000182266178036654\\
4.74	0.000166024419150776\\
4.75	0.000149733884796882\\
4.76	0.000133393660229784\\
4.77	0.000117002911217767\\
4.78	0.000100560884165051\\
4.79	8.40669062426393e-05\\
4.8	6.75203855267256e-05\\
4.81	5.09208111439029e-05\\
4.82	3.42677534224074e-05\\
4.83	1.75608640486821e-05\\
4.84	7.99876228561578e-07\\
4.85	-1.60153951475862e-05\\
4.86	-3.28850533363977e-05\\
4.87	-4.98091195703372e-05\\
4.88	-6.67875328843814e-05\\
4.89	-8.38201499411114e-05\\
4.9	-0.000100906744854726\\
4.91	-0.000118047009014457\\
4.92	-0.000135240550907852\\
4.93	-0.000152486895944326\\
4.94	-0.000169785486279393\\
4.95	-0.000187135680639935\\
4.96	-0.000204536754150835\\
4.97	-0.000221987898163282\\
4.98	-0.000239488220085026\\
4.99	-0.000257036743212824\\
5	-0.000274632406567309\\
5.01	-0.000292274064730467\\
5.02	-0.0003099604876859\\
5.03	-0.000327690360662029\\
5.04	-0.000345462283978354\\
5.05	-0.000363274772894892\\
5.06	-0.000381126257464876\\
5.07	-0.000399015082390797\\
5.08	-0.000416939506883851\\
5.09	-0.000434897704526837\\
5.1	-0.000452887763140563\\
5.11	-0.000470907684653784\\
5.12	-0.00048895538497672\\
5.13	-0.000507028693878185\\
5.14	-0.00052512535486636\\
5.15	-0.000543243025073277\\
5.16	-0.00056137927514305\\
5.17	-0.000579531589123943\\
5.18	-0.000597697364364353\\
5.19	-0.000615873911412832\\
5.2	-0.000634058453922282\\
5.21	-0.000652248128558503\\
5.22	-0.000670439984913288\\
5.23	-0.000688630985422329\\
5.24	-0.000706818005288226\\
5.25	-0.000724997832408926\\
5.26	-0.000743167167312024\\
5.27	-0.000761322623095354\\
5.28	-0.000779460725374427\\
5.29	-0.000797577912237295\\
5.3	-0.000815670534207525\\
5.31	-0.000833734854216055\\
5.32	-0.000851767047582751\\
5.33	-0.000869763202008641\\
5.34	-0.000887719317579845\\
5.35	-0.00090563130678436\\
5.36	-0.000923494994542955\\
5.37	-0.000941306118255553\\
5.38	-0.000959060327864602\\
5.39	-0.000976753185937055\\
5.4	-0.000994380167766726\\
5.41	-0.00101193666149891\\
5.42	-0.00102941796827933\\
5.43	-0.00104681930242957\\
5.44	-0.00106413579165136\\
5.45	-0.00108136247726223\\
5.46	-0.00109849431446512\\
5.47	-0.0011155261726549\\
5.48	-0.00113245283576468\\
5.49	-0.0011492690026551\\
5.5	-0.00116596928755005\\
5.51	-0.00118254822052217\\
5.52	-0.00119900024803194\\
5.53	-0.00121531973352426\\
5.54	-0.00123150095808645\\
5.55	-0.00124753812117204\\
5.56	-0.00126342534139469\\
5.57	-0.00127915665739683\\
5.58	-0.00129472602879785\\
5.59	-0.00131012733722671\\
5.6	-0.00132535438744407\\
5.61	-0.00134040090855935\\
5.62	-0.00135526055534787\\
5.63	-0.00136992690967395\\
5.64	-0.00138439348202547\\
5.65	-0.00139865371316584\\
5.66	-0.00141270097590929\\
5.67	-0.00142652857702565\\
5.68	-0.00144012975928072\\
5.69	-0.00145349770361845\\
5.7	-0.00146662553149144\\
5.71	-0.001479506307346\\
5.72	-0.00146863683126399\\
5.73	-0.0014399835359331\\
5.74	-0.00141120216669756\\
5.75	-0.00138230138766553\\
5.76	-0.00135328979039162\\
5.77	-0.0013241758929259\\
5.78	-0.0012949681387275\\
5.79	-0.00126567489544392\\
5.8	-0.00123630445355842\\
5.81	-0.00120686502490777\\
5.82	-0.00117736474107399\\
5.83	-0.00114781165165365\\
5.84	-0.00111821372240929\\
5.85	-0.00108857883330784\\
5.86	-0.00105891477645137\\
5.87	-0.00102922925390608\\
5.88	-0.000999529875435696\\
5.89	-0.000969824156145922\\
5.9	-0.000940119514046918\\
5.91	-0.00091042326754097\\
5.92	-0.00088074263284296\\
5.93	-0.000851084721341313\\
5.94	-0.000821456536907393\\
5.95	-0.00079186497316143\\
5.96	-0.000762316810703209\\
5.97	-0.000732818714315823\\
5.98	-0.000703377230150863\\
5.99	-0.000673998782903443\\
6	-0.000644689672985424\\
6.01	-0.000615456073705206\\
6.02	-0.000586304028462337\\
6.03	-0.000557239447965127\\
6.04	-0.000528268107479305\\
6.05	-0.000499395644115609\\
6.06	-0.000470627554164022\\
6.07	-0.000441969190482151\\
6.08	-0.000413425759945031\\
6.09	-0.000385002320963376\\
6.1	-0.000356703781077022\\
6.11	-0.000328534894630043\\
6.12	-0.000300500260533692\\
6.13	-0.000272604320122986\\
6.14	-0.000244851355112468\\
6.15	-0.000217245485656264\\
6.16	-0.000189790668517243\\
6.17	-0.0001624906953497\\
6.18	-0.000135349191099598\\
6.19	-0.000108369612526045\\
6.2	-8.1555246847259e-05\\
6.21	-5.49092105139266e-05\\
6.22	-2.84344481124278e-05\\
6.23	-2.13373140003411e-06\\
6.24	2.39903415262161e-05\\
6.25	4.9935346925647e-05\\
6.26	7.56990359741436e-05\\
6.27	0.000101279335187867\\
6.28	0.000126674346710301\\
6.29	0.000151882348462815\\
6.3	0.000176901794159282\\
6.31	0.000201731313185632\\
6.32	0.00022636971034557\\
6.33	0.000250815965473988\\
6.34	0.000275069232919939\\
6.35	0.000299128840901324\\
6.36	0.000322994290733715\\
6.37	0.000346665255936041\\
6.38	0.000370141581216073\\
6.39	0.000393423281338934\\
6.4	0.000416510539882027\\
6.41	0.00043940370788003\\
6.42	0.000462103302363768\\
6.43	0.000484610004796951\\
6.44	0.000506924659414932\\
6.45	0.000529048271469763\\
6.46	0.000550982005385975\\
6.47	0.000572727182831578\\
6.48	0.000594285280708909\\
6.49	0.000615657929069991\\
6.5	0.000636846908961144\\
6.51	0.000657854150201627\\
6.52	0.000678681729101118\\
6.53	0.000699331866120825\\
6.54	0.000719806923483063\\
6.55	0.000740109402734063\\
6.56	0.000760241942264774\\
6.57	0.000780207314794369\\
6.58	0.000800008424821096\\
6.59	0.000819648306045052\\
6.6	0.000839130118767369\\
6.61	0.000858457147270196\\
6.62	0.000877632797181776\\
6.63	0.000896660592830771\\
6.64	0.000915544174593884\\
6.65	0.000934287296240667\\
6.66	0.000952893822279282\\
6.67	0.000971367725306805\\
6.68	0.000989713083367506\\
6.69	0.00100793407732239\\
6.7	0.00102603498823304\\
6.71	0.00104402019476277\\
6.72	0.00106189417059762\\
6.73	0.00107966148188995\\
6.74	0.00109732678472669\\
6.75	0.00111489482262463\\
6.76	0.00113237042405438\\
6.77	0.00114975849999489\\
6.78	0.00116706404151993\\
6.79	0.0011842921174177\\
6.8	0.00120144787184474\\
6.81	0.00121853652201475\\
6.82	0.00123556335592307\\
6.83	0.00125253373010691\\
6.84	0.00126945306744166\\
6.85	0.00128632685497292\\
6.86	0.00130316064178388\\
6.87	0.00131996003689754\\
6.88	0.00133673070721263\\
6.89	0.00135347837547223\\
6.9	0.00137020881826368\\
6.91	0.00138692786404791\\
6.92	0.00140364139121652\\
6.93	0.00142035532617415\\
6.94	0.00143707564144377\\
6.95	0.00145380835379213\\
6.96	0.00147055952237225\\
6.97	0.00148733524687969\\
6.98	0.00150414166571891\\
6.99	0.00152098495417579\\
7	0.00153787132259215\\
7.01	0.00155480701453763\\
7.02	0.00157179830497409\\
7.03	0.00158885149840735\\
7.04	0.00160597292702076\\
7.05	0.00162316894878461\\
7.06	0.00164044594553532\\
7.07	0.0016578103210176\\
7.08	0.00167526849888282\\
7.09	0.00169282692063602\\
7.1	0.00171049204352398\\
7.11	0.001728270338356\\
7.12	0.00174616828724888\\
7.13	0.00176419238128709\\
7.14	0.00178234911808841\\
7.15	0.00176828901666731\\
7.16	0.00174148162866351\\
7.17	0.00171487122441465\\
7.18	0.00168845019721463\\
7.19	0.00166221106466468\\
7.2	0.00163614647034776\\
7.21	0.00161024918532255\\
7.22	0.00158451210944887\\
7.23	0.0015589282725554\\
7.24	0.00153349083545981\\
7.25	0.0015081930908507\\
7.26	0.00148302846403989\\
7.27	0.00145799051359303\\
7.28	0.00143307293184583\\
7.29	0.00140826954531255\\
7.3	0.00138357431499284\\
7.31	0.0013589813365827\\
7.32	0.00133448484059426\\
7.33	0.00131007919238942\\
7.34	0.00128575889213114\\
7.35	0.00126151857465644\\
7.36	0.00123735300927416\\
7.37	0.00121325709949084\\
7.38	0.00118922588266712\\
7.39	0.00116525452960717\\
7.4	0.00114133834408324\\
7.41	0.00111747276229708\\
7.42	0.00109365335227991\\
7.43	0.00106987581323225\\
7.44	0.0010461359748048\\
7.45	0.00102242979632132\\
7.46	0.000998753365944392\\
7.47	0.000975102899784708\\
7.48	0.000951474740954381\\
7.49	0.000927865358564797\\
7.5	0.000904271346669267\\
7.51	0.000880689423150771\\
7.52	0.000857116428554931\\
7.53	0.000833549324868365\\
7.54	0.000809985194242463\\
7.55	0.000786421237662651\\
7.56	0.000762854773563152\\
7.57	0.000739283236387245\\
7.58	0.00071570417509305\\
7.59	0.000692115251604843\\
7.6	0.000668514239209952\\
7.61	0.00064489902090131\\
7.62	0.000621267587665759\\
7.63	0.000597618036718275\\
7.64	0.000573948569682316\\
7.65	0.000550257490716574\\
7.66	0.000526543204588448\\
7.67	0.000502804214694687\\
7.68	0.000479039121029654\\
7.69	0.000455246618101827\\
7.7	0.000431425492799184\\
7.71	0.00040757462220424\\
7.72	0.000383692971359611\\
7.73	0.000359779590985045\\
7.74	0.000335833615147023\\
7.75	0.00031185425888208\\
7.76	0.000287840815775158\\
7.77	0.000263792655494379\\
7.78	0.000239709221283764\\
7.79	0.000215590027415527\\
7.8	0.000191434656603692\\
7.81	0.000167242757380899\\
7.82	0.000143014041440383\\
7.83	0.000118748280945211\\
7.84	9.44453058070112e-05\\
7.85	7.01050009364938e-05\\
7.86	4.57273034682279e-05\\
7.87	2.1312199962208e-05\\
7.88	-3.14027641512515e-06\\
7.89	-2.76300487276412e-05\\
7.9	-5.21569991211888e-05\\
7.91	-7.67209716872007e-05\\
7.92	-0.000101321775335168\\
7.93	-0.000125959186670818\\
7.94	-0.000150632952876736\\
7.95	-0.000175342794592093\\
7.96	-0.000200088408788042\\
7.97	-0.000224869471635279\\
7.98	-0.000249685641360175\\
7.99	-0.000274536561085833\\
8	-0.000299421861654326\\
8.01	-0.000324341164426332\\
8.02	-0.00034929408405432\\
8.03	-0.000374280231225359\\
8.04	-0.000399299215369608\\
8.05	-0.000424350647330472\\
8.06	-0.000449434141992356\\
8.07	-0.000474549320861945\\
8.08	-0.000499695814598865\\
8.09	-0.000524873265491554\\
8.1	-0.000550081329874163\\
8.11	-0.000575319680480253\\
8.12	-0.00060058800872904\\
8.13	-0.000625886026939927\\
8.14	-0.000651213470471025\\
8.15	-0.000676570099777362\\
8.16	-0.000701955702384455\\
8.17	-0.000727370094772918\\
8.18	-0.000752813124169732\\
8.19	-0.000778284670241854\\
8.2	-0.000803784646687749\\
8.21	-0.000829313002722488\\
8.22	-0.000854869724452006\\
8.23	-0.000880454836132101\\
8.24	-0.000906068401307754\\
8.25	-0.000931710523828329\\
8.26	-0.000957381348734199\\
8.27	-0.000983081063010297\\
8.28	-0.00100880989620212\\
8.29	-0.00103456812088963\\
8.3	-0.00106035605301452\\
8.31	-0.00108617405205625\\
8.32	-0.00111202252105218\\
8.33	-0.00113790190645722\\
8.34	-0.0011638126978382\\
8.35	-0.00118975542739824\\
8.36	-0.00121573066932629\\
8.37	-0.00124173903896688\\
8.38	-0.0012677811918053\\
8.39	-0.00129385782226297\\
8.4	-0.00131996966229804\\
8.41	-0.00134611747980594\\
8.42	-0.00137230207681465\\
8.43	-0.00139852428746923\\
8.44	-0.00142478497580016\\
8.45	-0.00145108503326985\\
8.46	-0.00147742537609165\\
8.47	-0.00150380694231535\\
8.48	-0.00153023068867342\\
8.49	-0.00155669758718159\\
8.5	-0.00158320862148771\\
8.51	-0.00160976478296246\\
8.52	-0.00163636706652514\\
8.53	-0.00166301646619813\\
8.54	-0.00168971397038284\\
8.55	-0.00171646055685043\\
8.56	-0.00174325718743975\\
8.57	-0.00177010480245548\\
8.58	-0.00175548666479197\\
8.59	-0.0017339583870675\\
8.6	-0.00171243568180519\\
8.61	-0.0016909178333517\\
8.62	-0.0016694040495773\\
8.63	-0.00164789346792875\\
8.64	-0.00162638516129411\\
8.65	-0.00160487814368298\\
8.66	-0.00158337137572554\\
8.67	-0.00156186376999384\\
8.68	-0.00154035419614876\\
8.69	-0.00151884148591591\\
8.7	-0.00149732443789376\\
8.71	-0.00147580182219728\\
8.72	-0.00145427238494012\\
8.73	-0.00143273485255867\\
8.74	-0.00141118793598066\\
8.75	-0.00138963033464158\\
8.76	-0.00136806074035152\\
8.77	-0.00134647784101538\\
8.78	-0.00132488032420906\\
8.79	-0.00130326688061418\\
8.8	-0.001281636207314\\
8.81	-0.00125998701095287\\
8.82	-0.0012383180107616\\
8.83	-0.00121662794145102\\
8.84	-0.00119491555597597\\
8.85	-0.00117317962817179\\
8.86	-0.00115141895526542\\
8.87	-0.00112963236026301\\
8.88	-0.00110781869421613\\
8.89	-0.00108597683836815\\
8.9	-0.00106410570618295\\
8.91	-0.00104220424525739\\
8.92	-0.00102027143911938\\
8.93	-0.000998306308913274\\
8.94	-0.000976307914973976\\
8.95	-0.00095427535829159\\
8.96	-0.000932207781867968\\
8.97	-0.000910104371966784\\
8.98	-0.000887964359258586\\
8.99	-0.000865787019862324\\
9	-0.000843571676284844\\
9.01	-0.000821317698259782\\
9.02	-0.000799024503487368\\
9.03	-0.000776691558276581\\
9.04	-0.000754318378091153\\
9.05	-0.000731904528000917\\
9.06	-0.000709449623040004\\
9.07	-0.000686953328473445\\
9.08	-0.000664415359973722\\
9.09	-0.000641835483708879\\
9.1	-0.00061921351634382\\
9.11	-0.000596549324956465\\
9.12	-0.000573842826870475\\
9.13	-0.000551093989406314\\
9.14	-0.000528302829552451\\
9.15	-0.000505469413558572\\
9.16	-0.000482593856452711\\
9.17	-0.000459676321484282\\
9.18	-0.000436717019495055\\
9.19	-0.000413716208220166\\
9.2	-0.000390674191521323\\
9.21	-0.00036759131855445\\
9.22	-0.000344467982874061\\
9.23	-0.000321304621476719\\
9.24	-0.000298101713786032\\
9.25	-0.000274859780581683\\
9.26	-0.000251579382875062\\
9.27	-0.000228261120734159\\
9.28	-0.000204905632060422\\
9.29	-0.000181513591320372\\
9.3	-0.00015808570823482\\
9.31	-0.000134622726428617\\
9.32	-0.000111125422043922\\
9.33	-8.75946023200333e-05\\
9.34	-6.40311041429189e-05\\
9.35	-4.04357925676057e-05\\
9.36	-1.68095593166803e-05\\
9.37	6.84667874180667e-06\\
9.38	3.05319811336783e-05\\
9.39	5.42453853318068e-05\\
9.4	7.79859083196697e-05\\
9.41	0.000101752548161784\\
9.42	0.000125544285577471\\
9.43	0.000149360085514365\\
9.44	0.00017319889871803\\
9.45	0.000197059663294044\\
9.46	0.000220941306258825\\
9.47	0.000244842745075517\\
9.48	0.000268762889171152\\
9.49	0.000292700641431351\\
9.5	0.00031665489966877\\
9.51	0.00034062455806148\\
9.52	0.000364608508557501\\
9.53	0.000388605642241646\\
9.54	0.000412614850660878\\
9.55	0.000436635027104345\\
9.56	0.000460665067834292\\
9.57	0.000484703873264036\\
9.58	0.000508750349079196\\
9.59	0.000532803407298413\\
9.6	0.000556861967269768\\
9.61	0.00058092495659917\\
9.62	0.00060499131200696\\
9.63	0.00062905998010906\\
9.64	0.000653129918118951\\
9.65	0.000677200094466871\\
9.66	0.000701269489332589\\
9.67	0.000725337095088193\\
9.68	0.000749401916647333\\
9.69	0.000773462971717424\\
9.7	0.000797519290951339\\
9.71	0.000821569917995159\\
9.72	0.000845613909428611\\
9.73	0.000869650334594855\\
9.74	0.000893678275316319\\
9.75	0.000917696825493351\\
9.76	0.000941705090582494\\
9.77	0.000965702186951234\\
9.78	0.000989687241106128\\
9.79	0.00101365938879128\\
9.8	0.00103761777395418\\
9.81	0.00106156154757594\\
9.82	0.00108548986636314\\
9.83	0.00110940189129833\\
9.84	0.00113329678604656\\
9.85	0.00115717371521515\\
9.86	0.00118103184246413\\
9.87	0.00120487032846471\\
9.88	0.00122868832870331\\
9.89	0.00125248499112871\\
9.9	0.00127625945363994\\
9.91	0.00130001084141267\\
9.92	0.00132373826406173\\
9.93	0.00134744081263783\\
9.94	0.00137111755645632\\
9.95	0.00139476753975597\\
9.96	0.00141838977818605\\
9.97	0.00144198325511987\\
9.98	0.0014655469177931\\
9.99	0.00148907967326542\\
10	0.00151258038420398\\
};
\addlegendentry{$\boldsymbol{\bar{\tau}_{\theta}}$};

\addplot [color=blue,dashdotted,line width=1.9pt]
  table[row sep=crcr]{%
0	-5.06357500819196e-17\\
0.01	3.19462300210619e-10\\
0.02	1.85291462282962e-09\\
0.03	5.44894731131704e-09\\
0.04	1.19374957160514e-08\\
0.05	2.21298740148303e-08\\
0.06	3.68188172060297e-08\\
0.07	5.67785311105563e-08\\
0.08	8.27647502521759e-08\\
0.09	1.15514803469605e-07\\
0.1	1.55747687098532e-07\\
0.11	2.04164145547518e-07\\
0.12	2.6144675907847e-07\\
0.13	3.28260038590125e-07\\
0.14	4.05250527191686e-07\\
0.15	4.93046908343397e-07\\
0.16	5.9226012033148e-07\\
0.17	7.03483476836345e-07\\
0.18	8.27292793345483e-07\\
0.19	9.64246519155739e-07\\
0.2	1.11488587470389e-06\\
0.21	1.27973499395954e-06\\
0.22	1.45930107161009e-06\\
0.23	1.65407451476439e-06\\
0.24	1.86452909889901e-06\\
0.25	2.09112212776922e-06\\
0.26	2.33429459700574e-06\\
0.27	2.5944713611178e-06\\
0.28	2.87206130362348e-06\\
0.29	3.16745751002874e-06\\
0.3	3.48103744337849e-06\\
0.31	3.81316312210459e-06\\
0.32	4.16418129989848e-06\\
0.33	4.53442364733903e-06\\
0.34	4.92420693500958e-06\\
0.35	5.33383321784231e-06\\
0.36	5.76359002043203e-06\\
0.37	6.2137505230664e-06\\
0.38	6.68457374822452e-06\\
0.39	7.17630474730096e-06\\
0.4	7.68917478731824e-06\\
0.41	8.22340153739616e-06\\
0.42	8.77918925475275e-06\\
0.43	9.35672897001766e-06\\
0.44	9.95619867164521e-06\\
0.45	1.0577763489221e-05\\
0.46	1.12215758754621e-05\\
0.47	1.18877757867187e-05\\
0.48	1.25764908617899e-05\\
0.49	1.32878365988755e-05\\
0.5	1.40219165304904e-05\\
0.51	1.47788223961762e-05\\
0.52	1.55586343128514e-05\\
0.53	1.63614209426471e-05\\
0.54	1.71872396580833e-05\\
0.55	1.80361367044466e-05\\
0.56	1.8908147359237e-05\\
0.57	1.98032960885568e-05\\
0.58	2.07215967003225e-05\\
0.59	2.16630524941852e-05\\
0.6	2.26276564080515e-05\\
0.61	2.36153911611033e-05\\
0.62	2.46262293932182e-05\\
0.63	2.56601338007003e-05\\
0.64	2.67170572682353e-05\\
0.65	2.77969429969867e-05\\
0.66	2.88997246287584e-05\\
0.67	3.00253263661506e-05\\
0.68	3.117366308864e-05\\
0.69	3.23446404645224e-05\\
0.7	3.35381550586545e-05\\
0.71	3.47540944359408e-05\\
0.72	3.59923372605093e-05\\
0.73	3.72527533905272e-05\\
0.74	3.85352039686069e-05\\
0.75	3.98395415077575e-05\\
0.76	4.1165609972837e-05\\
0.77	4.25132448574649e-05\\
0.78	4.38822732563526e-05\\
0.79	4.52725139330149e-05\\
0.8	4.6683777382822e-05\\
0.81	4.81158658913561e-05\\
0.82	4.95685735880352e-05\\
0.83	5.1041686494966e-05\\
0.84	5.253498257099e-05\\
0.85	5.40482317508838e-05\\
0.86	5.5581195979676e-05\\
0.87	5.713362924204e-05\\
0.88	5.8705277586723e-05\\
0.89	6.0295879145966e-05\\
0.9	6.19051641498738e-05\\
0.91	6.35328549356835e-05\\
0.92	6.51786659518859e-05\\
0.93	6.68423037571445e-05\\
0.94	6.85234670139574e-05\\
0.95	7.02218464770037e-05\\
0.96	7.1937124976109e-05\\
0.97	7.36689773937658e-05\\
0.98	7.54170706371347e-05\\
0.99	7.71810636044512e-05\\
1	7.89606071457569e-05\\
1.01	8.07553440178668e-05\\
1.02	8.25649088334822e-05\\
1.03	8.43889280043479e-05\\
1.04	8.62270196783515e-05\\
1.05	8.80787936704497e-05\\
1.06	8.99438513873054e-05\\
1.07	9.18217857455072e-05\\
1.08	9.3712181083237e-05\\
1.09	9.56146130652442e-05\\
1.1	9.75286485809733e-05\\
1.11	9.94538456356863e-05\\
1.12	0.000101389753234408\\
1.13	0.000103335911258515\\
1.14	0.000105291850334781\\
1.15	0.00010725709169667\\
1.16	0.000109231147037676\\
1.17	0.00011121351835647\\
1.18	0.000113203697793633\\
1.19	0.00011520116745972\\
1.2	0.000117205399254382\\
1.21	0.000119215854676288\\
1.22	0.000121231984623541\\
1.23	0.000123253229184284\\
1.24	0.000125279017417178\\
1.25	0.00012730876712141\\
1.26	0.000129341884595876\\
1.27	0.000131377764387157\\
1.28	0.000133415789025907\\
1.29	0.00013545532875123\\
1.3	0.000137495741222618\\
1.31	0.000139536371218993\\
1.32	0.000141576550324373\\
1.33	0.000143615596599666\\
1.34	0.000145652814240066\\
1.35	0.000147687493217499\\
1.36	0.000149718908907539\\
1.37	0.000151746321700195\\
1.38	0.000153768976593931\\
1.39	0.000155786102772257\\
1.4	0.000157796913162188\\
1.41	0.000159800603973847\\
1.42	0.000161796354220455\\
1.43	0.000163713010308542\\
1.44	0.000165204499427484\\
1.45	0.000166697626258757\\
1.46	0.000168192931395989\\
1.47	0.000169690942861081\\
1.48	0.000171192176801165\\
1.49	0.000172697138148918\\
1.5	0.00017420632124717\\
1.51	0.00017572021043867\\
1.52	0.00017723928062186\\
1.53	0.000178763997773393\\
1.54	0.000180294819438153\\
1.55	0.000181832195187422\\
1.56	0.000183376567045839\\
1.57	0.000184928369887736\\
1.58	0.000186488031803396\\
1.59	0.000188055974435746\\
1.6	0.000189632613287959\\
1.61	0.000191218358002408\\
1.62	0.000192813612611388\\
1.63	0.000194418775759972\\
1.64	0.000196034240901379\\
1.65	0.000197660396465171\\
1.66	0.00019929762599858\\
1.67	0.000200946308281271\\
1.68	0.000202606817413784\\
1.69	0.000204279522879925\\
1.7	0.000205964789583313\\
1.71	0.000207662977858335\\
1.72	0.000209374443455673\\
1.73	0.000211099537502636\\
1.74	0.000212838606438454\\
1.75	0.000214591991924728\\
1.76	0.00021636003073119\\
1.77	0.000218143054596961\\
1.78	0.000219941390067447\\
1.79	0.000221755358307052\\
1.8	0.000223585274887858\\
1.81	0.000225431449554442\\
1.82	0.00022729418596499\\
1.83	0.00022917378140889\\
1.84	0.000231070526500961\\
1.85	0.000232984704852527\\
1.86	0.000234916592719509\\
1.87	0.00023686645862775\\
1.88	0.000238834562975788\\
1.89	0.000240821157615305\\
1.9	0.0002428264854095\\
1.91	0.000244850779769643\\
1.92	0.000246894264170097\\
1.93	0.000248957151642104\\
1.94	0.000251039644246652\\
1.95	0.000253141932526769\\
1.96	0.000255264194939619\\
1.97	0.000257406597268774\\
1.98	0.000259569292017096\\
1.99	0.000261752417780677\\
2	0.000263956098604298\\
2.01	0.000266180443318931\\
2.02	0.000268425544861819\\
2.03	0.0002706914795797\\
2.04	0.000272978306515795\\
2.05	0.000275286066681198\\
2.06	0.000277614782311348\\
2.07	0.000279964456108309\\
2.08	0.000282335070469616\\
2.09	0.000284726586704485\\
2.1	0.00028713894423824\\
2.11	0.000289572059805826\\
2.12	0.000292025826635367\\
2.13	0.00029450011362271\\
2.14	0.000296994764498002\\
2.15	0.000299509596985367\\
2.16	0.000302044401956784\\
2.17	0.000304598942581342\\
2.18	0.000307172953471087\\
2.19	0.000309766139824723\\
2.2	0.000312378176570466\\
2.21	0.000315008707509441\\
2.22	0.000317657344461015\\
2.23	0.000320323666411537\\
2.24	0.000323007218668007\\
2.25	0.000325707512018238\\
2.26	0.000328424021899122\\
2.27	0.000331156187574687\\
2.28	0.000333903411325648\\
2.29	0.00033666505765223\\
2.3	0.000339440452492083\\
2.31	0.000342228882455151\\
2.32	0.000345029594077422\\
2.33	0.000347841793095507\\
2.34	0.000350664643744076\\
2.35	0.00035349726807818\\
2.36	0.000356338745322583\\
2.37	0.000359188111250215\\
2.38	0.000362044357591939\\
2.39	0.000364906431479848\\
2.4	0.000367773234926327\\
2.41	0.000370643624341181\\
2.42	0.000373516410089129\\
2.43	0.000376390356090015\\
2.44	0.000379264179464093\\
2.45	0.000382136550224788\\
2.46	0.000385006091021318\\
2.47	0.000387871376933622\\
2.48	0.000390730935322012\\
2.49	0.000393583245733992\\
2.5	0.000396426739870685\\
2.51	0.000399259801615318\\
2.52	0.000402080767126186\\
2.53	0.000404887924996534\\
2.54	0.000407679516483749\\
2.55	0.000410453735810273\\
2.56	0.00041320873053857\\
2.57	0.000415942602022493\\
2.58	0.000418653405937338\\
2.59	0.000421339152890824\\
2.6	0.000423997809117201\\
2.61	0.000426627297256611\\
2.62	0.000429225497221788\\
2.63	0.000431790247154086\\
2.64	0.000434319344470767\\
2.65	0.000436810547005373\\
2.66	0.000439261574242938\\
2.67	0.00044167010865167\\
2.68	0.00044403379711265\\
2.69	0.000446350252448938\\
2.7	0.000448617055055414\\
2.71	0.00045083175463047\\
2.72	0.000452991872010596\\
2.73	0.000455094901108722\\
2.74	0.000457138310957003\\
2.75	0.000459119547854606\\
2.76	0.000461036037620857\\
2.77	0.000462885187953918\\
2.78	0.000464664390894986\\
2.79	0.000466371025397796\\
2.8	0.000468002460003003\\
2.81	0.000469556055616797\\
2.82	0.000471029168392872\\
2.83	0.00047241915271666\\
2.84	0.00047372336429046\\
2.85	0.000474939163317883\\
2.86	0.000475736988582507\\
2.87	0.000475619234579369\\
2.88	0.000475402189203119\\
2.89	0.000475088666019161\\
2.9	0.000474681484983786\\
2.91	0.00047418346946407\\
2.92	0.000473597443322384\\
2.93	0.000472926228067376\\
2.94	0.000472172640073137\\
2.95	0.000471339487868124\\
2.96	0.000470429569495323\\
2.97	0.000469445669944969\\
2.98	0.000468390558661065\\
2.99	0.000467266987122772\\
3	0.000466077686501657\\
3.01	0.000464825365395648\\
3.02	0.000463512707640442\\
3.03	0.000462142370198972\\
3.04	0.000460716981129459\\
3.05	0.000459239137632422\\
3.06	0.000457711404176946\\
3.07	0.000456136310706364\\
3.08	0.000454516350923439\\
3.09	0.00045285398065498\\
3.1	0.000451151616295772\\
3.11	0.000449411633331562\\
3.12	0.000447636364940754\\
3.13	0.000445828100674392\\
3.14	0.000443989085213875\\
3.15	0.00044212151720579\\
3.16	0.000440227548173151\\
3.17	0.00043830928150223\\
3.18	0.000436368771504119\\
3.19	0.000434408022550033\\
3.2	0.000432428988279335\\
3.21	0.000430433570879148\\
3.22	0.000428423620434386\\
3.23	0.000426400934346922\\
3.24	0.000424367256822602\\
3.25	0.00042232427842469\\
3.26	0.000420273635692331\\
3.27	0.0004182169108225\\
3.28	0.000416155631413921\\
3.29	0.000414091270271328\\
3.3	0.000412025245268432\\
3.31	0.000409958919267904\\
3.32	0.000407893600096644\\
3.33	0.000405830540574568\\
3.34	0.00040377093859512\\
3.35	0.000401715937255666\\
3.36	0.000399666625035939\\
3.37	0.000397624036022626\\
3.38	0.000395589150178221\\
3.39	0.000393562893652217\\
3.4	0.000391546139132699\\
3.41	0.000389539706236408\\
3.42	0.000387544361935312\\
3.43	0.000385560821017731\\
3.44	0.000383589746582051\\
3.45	0.00038163175056107\\
3.46	0.000379687394275007\\
3.47	0.000377757189011226\\
3.48	0.000375841596628719\\
3.49	0.000373941030185408\\
3.5	0.000372055854586344\\
3.51	0.000370186387250869\\
3.52	0.00036833289879686\\
3.53	0.000366495613740155\\
3.54	0.000364674711207297\\
3.55	0.000362870325659752\\
3.56	0.000361082547627785\\
3.57	0.000359311424452166\\
3.58	0.000357556961031958\\
3.59	0.000355819120576619\\
3.6	0.000354097825360688\\
3.61	0.000352392957479368\\
3.62	0.000350704359603326\\
3.63	0.00034903183573107\\
3.64	0.000347375151937287\\
3.65	0.000345734037115567\\
3.66	0.000344108183713938\\
3.67	0.000342497248461713\\
3.68	0.000340900853086128\\
3.69	0.000339318585017329\\
3.7	0.000337749998080257\\
3.71	0.000336194613172023\\
3.72	0.000334651918923405\\
3.73	0.000333121372343115\\
3.74	0.000331602399443503\\
3.75	0.000330094395846414\\
3.76	0.000328596727367927\\
3.77	0.000327108730580721\\
3.78	0.000325629713352858\\
3.79	0.000324158955361785\\
3.8	0.000322695708582365\\
3.81	0.000321239197747792\\
3.82	0.000319788620782251\\
3.83	0.000318343149204198\\
3.84	0.000316901928499145\\
3.85	0.000315464078460882\\
3.86	0.000314028693500024\\
3.87	0.000312594842918843\\
3.88	0.000311161571151291\\
3.89	0.00030972789796719\\
3.9	0.0003082928186395\\
3.91	0.000306855304073645\\
3.92	0.000305414300897821\\
3.93	0.000303968731513245\\
3.94	0.000302517494103268\\
3.95	0.000301059462600298\\
3.96	0.000299593486609437\\
3.97	0.000298118391287745\\
3.98	0.000296632977178021\\
3.99	0.000295136019995956\\
4	0.000293626270369531\\
4.01	0.000292102453529446\\
4.02	0.000290563268949408\\
4.03	0.000289007389935015\\
4.04	0.000287433463159969\\
4.05	0.000285840108148313\\
4.06	0.000284225916701321\\
4.07	0.000282589452267661\\
4.08	0.000280929249255362\\
4.09	0.000279243812284106\\
4.1	0.000277531615376254\\
4.11	0.000275791101085024\\
4.12	0.000274020679558099\\
4.13	0.000272218727534943\\
4.14	0.000270383587275969\\
4.15	0.000268513565421677\\
4.16	0.000266606931779749\\
4.17	0.00026466191803805\\
4.18	0.000262676716401341\\
4.19	0.000260649478149456\\
4.2	0.000258578312114558\\
4.21	0.000256461283075012\\
4.22	0.000254296410063264\\
4.23	0.000252081664585034\\
4.24	0.000249814968746966\\
4.25	0.000247494193289779\\
4.26	0.000245117155523813\\
4.27	0.000242681617163699\\
4.28	0.000240185282058774\\
4.29	0.000237595362675861\\
4.3	0.000234884019228068\\
4.31	0.000232087153394386\\
4.32	0.00022920709659822\\
4.33	0.000226246159198088\\
4.34	0.000223206632401837\\
4.35	0.000220090790095685\\
4.36	0.000216900890589342\\
4.37	0.000213639178278364\\
4.38	0.000210307885224805\\
4.39	0.000206909232657179\\
4.4	0.000203445432390624\\
4.41	0.000199918688168109\\
4.42	0.00019633119692346\\
4.43	0.000192685149966894\\
4.44	0.000188982734093706\\
4.45	0.000185226132616683\\
4.46	0.000181417526322765\\
4.47	0.000177559094354433\\
4.48	0.000173653015016238\\
4.49	0.000169701466506861\\
4.5	0.000165706627577041\\
4.51	0.000161670678113676\\
4.52	0.000157595799650374\\
4.53	0.000153484175804704\\
4.54	0.000149337992642364\\
4.55	0.000145159438968472\\
4.56	0.000140950706546174\\
4.57	0.000136713990242734\\
4.58	0.000132451488103284\\
4.59	0.000128165401352391\\
4.6	0.000123857934323616\\
4.61	0.00011953129431721\\
4.62	0.000115187691386145\\
4.63	0.000110829338050658\\
4.64	0.000106458448941496\\
4.65	0.000102077240372098\\
4.66	9.76879298399475e-05\\
4.67	9.32927354573571e-05\\
4.68	8.88938753119913e-05\\
4.69	8.44935667574472e-05\\
4.7	8.00940256342616e-05\\
4.71	7.56974654217484e-05\\
4.72	7.13060963211122e-05\\
4.73	6.69221242703325e-05\\
4.74	6.25477498913589e-05\\
4.75	5.81851673702139e-05\\
4.76	5.38365632706509e-05\\
4.77	4.95041152820775e-05\\
4.78	4.51899909025109e-05\\
4.79	4.08963460574007e-05\\
4.8	3.66253236552149e-05\\
4.81	3.23790520807603e-05\\
4.82	2.81596436272742e-05\\
4.83	2.39691928684004e-05\\
4.84	1.98097749712395e-05\\
4.85	1.56834439517375e-05\\
4.86	1.15922308737608e-05\\
4.87	7.53814199328431e-06\\
4.88	3.52315684920308e-06\\
4.89	-4.50773697635175e-07\\
4.9	-4.38172947549572e-06\\
4.91	-8.26782306115023e-06\\
4.92	-1.21072018857392e-05\\
4.93	-1.58980503851549e-05\\
4.94	-1.9638592192905e-05\\
4.95	-2.3327092373326e-05\\
4.96	-2.6961859692922e-05\\
4.97	-3.05412489275139e-05\\
4.98	-3.40636632027871e-05\\
4.99	-3.75275563657356e-05\\
5	-4.09314353844043e-05\\
5.01	-4.42738627732392e-05\\
5.02	-4.75534590412593e-05\\
5.03	-5.07689051601714e-05\\
5.04	-5.39189450494574e-05\\
5.05	-5.70023880753662e-05\\
5.06	-6.00181115606554e-05\\
5.07	-6.29650633018305e-05\\
5.08	-6.58422640905438e-05\\
5.09	-6.8648810235719e-05\\
5.1	-7.13838760828834e-05\\
5.11	-7.40467165270956e-05\\
5.12	-7.66366695157756e-05\\
5.13	-7.91531585376497e-05\\
5.14	-8.15956950939455e-05\\
5.15	-8.39638811478818e-05\\
5.16	-8.625741154842e-05\\
5.17	-8.8476076424159e-05\\
5.18	-9.0619763543178e-05\\
5.19	-9.26884606345522e-05\\
5.2	-9.46822576671897e-05\\
5.21	-9.66013490815624e-05\\
5.22	-9.84460359698308e-05\\
5.23	-0.00010021672819979\\
5.24	-0.000101913946477993\\
5.25	-0.000103538324347346\\
5.26	-0.000105090610114388\\
5.27	-0.000106571668701423\\
5.28	-0.0001079824834186\\
5.29	-0.000109324157650964\\
5.3	-0.000110597916455476\\
5.31	-0.000111805108062903\\
5.32	-0.000112947205279461\\
5.33	-0.000114025806783024\\
5.34	-0.000115042638308662\\
5.35	-0.000115999553718246\\
5.36	-0.000116898535948788\\
5.37	-0.000117741697834167\\
5.38	-0.000118531282794849\\
5.39	-0.000119269665390169\\
5.4	-0.000119959351727732\\
5.41	-0.000120602979724456\\
5.42	-0.000121203319213755\\
5.43	-0.000121763271893363\\
5.44	-0.000122285871108276\\
5.45	-0.000122774281463295\\
5.46	-0.00012323179825966\\
5.47	-0.000123661846750251\\
5.48	-0.000124067981207895\\
5.49	-0.000124453883801293\\
5.5	-0.000124823363273155\\
5.51	-0.000125180353415152\\
5.52	-0.000125528911334359\\
5.53	-0.000125873215505915\\
5.54	-0.000126217563606724\\
5.55	-0.000126566370125078\\
5.56	-0.000126924163741216\\
5.57	-0.000127295584473932\\
5.58	-0.000127685380588466\\
5.59	-0.000128098405261092\\
5.6	-0.000128539612995948\\
5.61	-0.000129014055789851\\
5.62	-0.000129526879041048\\
5.63	-0.00013008331719806\\
5.64	-0.000130688689145041\\
5.65	-0.000131348393320325\\
5.66	-0.000132067902565135\\
5.67	-0.000132852758699746\\
5.68	-0.000133708566824732\\
5.69	-0.000134640989345305\\
5.7	-0.000135655739717154\\
5.71	-0.000136758575912618\\
5.72	-0.000139621267167406\\
5.73	-0.000143856409316353\\
5.74	-0.000148218259683621\\
5.75	-0.000152702680314705\\
5.76	-0.000157305401251553\\
5.77	-0.000162022027942008\\
5.78	-0.000166848048704182\\
5.79	-0.000171778842236336\\
5.8	-0.000176809685162733\\
5.81	-0.000181935759605799\\
5.82	-0.000187152160774856\\
5.83	-0.000192453904561588\\
5.84	-0.000197835935132345\\
5.85	-0.000203293132507333\\
5.86	-0.000208820320116712\\
5.87	-0.0002144122723236\\
5.88	-0.000220063721904008\\
5.89	-0.000225769367473741\\
5.9	-0.000231523880852367\\
5.91	-0.000237321914354422\\
5.92	-0.000243158107998129\\
5.93	-0.000249027096622025\\
5.94	-0.000254923516900039\\
5.95	-0.000260842014245741\\
5.96	-0.000266777249596679\\
5.97	-0.000272723906069942\\
5.98	-0.000278676695480327\\
5.99	-0.000284630364712766\\
6	-0.000290579701940969\\
6.01	-0.000296519542684518\\
6.02	-0.000302444775697036\\
6.03	-0.00030835034867836\\
6.04	-0.000314231273804055\\
6.05	-0.000320082633065987\\
6.06	-0.000325899583418078\\
6.07	-0.000331677361721812\\
6.08	-0.000337411289486457\\
6.09	-0.000343096777399477\\
6.1	-0.000348729329643015\\
6.11	-0.000354304547992837\\
6.12	-0.000359818135696579\\
6.13	-0.000365265901128646\\
6.14	-0.000370643761219572\\
6.15	-0.000375947744658175\\
6.16	-0.000381173994865291\\
6.17	-0.000386318772738403\\
6.18	-0.000391378459166923\\
6.19	-0.000396349557318416\\
6.2	-0.000401228694696477\\
6.21	-0.000406012624971496\\
6.22	-0.000410698229585961\\
6.23	-0.000415282519136418\\
6.24	-0.000419762634534649\\
6.25	-0.000424135847951033\\
6.26	-0.000428399563543491\\
6.27	-0.000432551317975779\\
6.28	-0.000436588780729304\\
6.29	-0.000440509754212965\\
6.3	-0.000444312173675888\\
6.31	-0.000447994106928234\\
6.32	-0.000451553753875564\\
6.33	-0.000454989445872518\\
6.34	-0.000458299644901855\\
6.35	-0.000461482942585102\\
6.36	-0.000464538059031308\\
6.37	-0.000467463841530582\\
6.38	-0.000470259263099279\\
6.39	-0.000472923420883839\\
6.4	-0.00047545553443043\\
6.41	-0.000477854943827643\\
6.42	-0.000480121107729593\\
6.43	-0.000482253601266829\\
6.44	-0.00048425211385252\\
6.45	-0.000486116446891413\\
6.46	-0.000487846511399047\\
6.47	-0.000489442325538735\\
6.48	-0.000490904012083756\\
6.49	-0.00049223179581219\\
6.5	-0.000493426000841743\\
6.51	-0.000494487047911858\\
6.52	-0.000495415451620271\\
6.53	-0.000496211817621131\\
6.54	-0.000496876839791621\\
6.55	-0.000497411297373918\\
6.56	-0.000497816052099188\\
6.57	-0.000498092045300154\\
6.58	-0.000498240295018594\\
6.59	-0.000498261893114\\
6.6	-0.000498158002379399\\
6.61	-0.00049792985367019\\
6.62	-0.000497578743051648\\
6.63	-0.000497106028970535\\
6.64	-0.000496513129456091\\
6.65	-0.000495801519355448\\
6.66	-0.00049497272760831\\
6.67	-0.000494028334565553\\
6.68	-0.000492969969356168\\
6.69	-0.000491799307306786\\
6.7	-0.00049051806741779\\
6.71	-0.000489128009899856\\
6.72	-0.000487630933774517\\
6.73	-0.000486028674542176\\
6.74	-0.000484323101920792\\
6.75	-0.000482516117658257\\
6.76	-0.000480609653421316\\
6.77	-0.000478605668763676\\
6.78	-0.0004765061491758\\
6.79	-0.000474313104218674\\
6.8	-0.000472028565743719\\
6.81	-0.000469654586200794\\
6.82	-0.000467193237036166\\
6.83	-0.000464646607182085\\
6.84	-0.00046201680163956\\
6.85	-0.000459305940155704\\
6.86	-0.00045651615599698\\
6.87	-0.000453649594819498\\
6.88	-0.000450708413637439\\
6.89	-0.000447694779890575\\
6.9	-0.000444610870611747\\
6.91	-0.000441458871695094\\
6.92	-0.000438240977265747\\
6.93	-0.000434959389151606\\
6.94	-0.000431616316457799\\
6.95	-0.000428213975244315\\
6.96	-0.000424754588307301\\
6.97	-0.000421240385064437\\
6.98	-0.000417673601544782\\
6.99	-0.000414056480483453\\
7	-0.000410391271521485\\
7.01	-0.000406680231511177\\
7.02	-0.000402925624927249\\
7.03	-0.000399129724384108\\
7.04	-0.000395294811259536\\
7.05	-0.000391423176425093\\
7.06	-0.000387517121083558\\
7.07	-0.000383578957713739\\
7.08	-0.000379611011122978\\
7.09	-0.000375615619607726\\
7.1	-0.000371595136222545\\
7.11	-0.00036755193015795\\
7.12	-0.0003634883882275\\
7.13	-0.000359406916464584\\
7.14	-0.000355309941829361\\
7.15	-0.000351783965219896\\
7.16	-0.000348577173954978\\
7.17	-0.00034547064573968\\
7.18	-0.000342462658225198\\
7.19	-0.000339551494289289\\
7.2	-0.000336735442597041\\
7.21	-0.00033401279808356\\
7.22	-0.000331381862365127\\
7.23	-0.000328840944084932\\
7.24	-0.000326388359199219\\
7.25	-0.000324022431209285\\
7.26	-0.000321741491344512\\
7.27	-0.000319543878701277\\
7.28	-0.000317427940342339\\
7.29	-0.000315392031361001\\
7.3	-0.000313434514914128\\
7.31	-0.000311553762227826\\
7.32	-0.000309748152579389\\
7.33	-0.000308016073258894\\
7.34	-0.0003063559195136\\
7.35	-0.00030476609447815\\
7.36	-0.000303245009093351\\
7.37	-0.000301791082016147\\
7.38	-0.000300402739523237\\
7.39	-0.000299078415410609\\
7.4	-0.000297816550891116\\
7.41	-0.000296615594492095\\
7.42	-0.000295474001954835\\
7.43	-0.000294390236137622\\
7.44	-0.000293362766923933\\
7.45	-0.000292390071137205\\
7.46	-0.000291470632463544\\
7.47	-0.000290602941383559\\
7.48	-0.000289785495114438\\
7.49	-0.000289016797563268\\
7.5	-0.000288295359292472\\
7.51	-0.000287619697498191\\
7.52	-0.000286988336002278\\
7.53	-0.00028639980525853\\
7.54	-0.000285852642373669\\
7.55	-0.000285345391143504\\
7.56	-0.000284876602104611\\
7.57	-0.000284444832601814\\
7.58	-0.000284048646871635\\
7.59	-0.00028368661614183\\
7.6	-0.000283357318747054\\
7.61	-0.000283059340260604\\
7.62	-0.000282791273642148\\
7.63	-0.000282551719401269\\
7.64	-0.000282339285776574\\
7.65	-0.000282152588930086\\
7.66	-0.000281990253156552\\
7.67	-0.000281850911107255\\
7.68	-0.00028173320402785\\
7.69	-0.000281635782009708\\
7.7	-0.000281557304254189\\
7.71	-0.000281496439349218\\
7.72	-0.000281451865557492\\
7.73	-0.000281422271115604\\
7.74	-0.000281406354543334\\
7.75	-0.000281402824962302\\
7.76	-0.000281410402423149\\
7.77	-0.000281427818240396\\
7.78	-0.000281453815334067\\
7.79	-0.000281487148577159\\
7.8	-0.000281526585148004\\
7.81	-0.000281570904886544\\
7.82	-0.000281618900653532\\
7.83	-0.000281669378691635\\
7.84	-0.000281721158987412\\
7.85	-0.000281773075633127\\
7.86	-0.00028182397718735\\
7.87	-0.000281872727033267\\
7.88	-0.000281918203733671\\
7.89	-0.00028195930138153\\
7.9	-0.000281994929945108\\
7.91	-0.000282024015606548\\
7.92	-0.00028204550109289\\
7.93	-0.000282058345998476\\
7.94	-0.000282061527097704\\
7.95	-0.000282054038647132\\
7.96	-0.000282034892675933\\
7.97	-0.000282003119263715\\
7.98	-0.000281957766804774\\
7.99	-0.000281897902257835\\
8	-0.000281822611380393\\
8.01	-0.000281730998946782\\
8.02	-0.000281622188949134\\
8.03	-0.00028149532478043\\
8.04	-0.000281349569398873\\
8.05	-0.000281184105472857\\
8.06	-0.000280998135505839\\
8.07	-0.000280790881940489\\
8.08	-0.000280561587241478\\
8.09	-0.000280309513956391\\
8.1	-0.000280033944754214\\
8.11	-0.00027973418244096\\
8.12	-0.000279409549952\\
8.13	-0.000279059390320748\\
8.14	-0.000278683066623373\\
8.15	-0.000278279961899283\\
8.16	-0.000277849479047162\\
8.17	-0.000277391040696408\\
8.18	-0.000276904089053859\\
8.19	-0.000276388085725763\\
8.2	-0.000275842511514977\\
8.21	-0.000275266866193468\\
8.22	-0.000274660668250205\\
8.23	-0.000274023454614615\\
8.24	-0.000273354780355815\\
8.25	-0.000272654218357876\\
8.26	-0.000271921358971459\\
8.27	-0.00027115580964217\\
8.28	-0.000270357194516081\\
8.29	-0.000269525154022867\\
8.3	-0.000268659344437108\\
8.31	-0.000267759437418313\\
8.32	-0.000266825119530295\\
8.33	-0.000265856091740576\\
8.34	-0.000264852068900526\\
8.35	-0.000263812779207027\\
8.36	-0.000262737963646455\\
8.37	-0.000261627375421845\\
8.38	-0.000260480779364155\\
8.39	-0.000259297951328565\\
8.4	-0.000258078677576807\\
8.41	-0.000256822754146571\\
8.42	-0.000255529986209055\\
8.43	-0.000254200187415797\\
8.44	-0.000252833179235935\\
8.45	-0.000251428790285119\\
8.46	-0.000249986855647314\\
8.47	-0.000248507216190793\\
8.48	-0.000246989717879646\\
8.49	-0.000245434211082192\\
8.5	-0.000243840549877696\\
8.51	-0.000242208591362875\\
8.52	-0.000240538194959684\\
8.53	-0.000238829221725941\\
8.54	-0.000237081533670384\\
8.55	-0.000235294993073807\\
8.56	-0.000233469461817977\\
8.57	-0.000231604800724051\\
8.58	-0.000227813814998987\\
8.59	-0.000223709643039333\\
8.6	-0.000219611386576136\\
8.61	-0.000215520545767001\\
8.62	-0.000211438581681905\\
8.63	-0.000207366917807372\\
8.64	-0.000203306941493083\\
8.65	-0.000199260005340797\\
8.66	-0.000195227428535557\\
8.67	-0.000191210498119276\\
8.68	-0.000187210470206873\\
8.69	-0.000183228571145238\\
8.7	-0.000179265998615372\\
8.71	-0.000175323922678127\\
8.72	-0.000171403486764056\\
8.73	-0.000167505808607926\\
8.74	-0.000163631981128533\\
8.75	-0.000159783073254486\\
8.76	-0.000155960130696716\\
8.77	-0.00015216417666848\\
8.78	-0.000148396212553701\\
8.79	-0.00014465721852451\\
8.8	-0.00014094815410892\\
8.81	-0.000137269958709561\\
8.82	-0.000133623552074479\\
8.83	-0.000130009834721019\\
8.84	-0.000126429688313819\\
8.85	-0.000122883975998023\\
8.86	-0.000119373542688788\\
8.87	-0.000115899215318229\\
8.88	-0.000112461803040949\\
8.89	-0.000109062097399321\\
8.9	-0.000105700872449723\\
8.91	-0.000102378884850925\\
8.92	-9.90968739158635e-05\\
8.93	-9.58555616280465e-05\\
8.94	-9.26556526238366e-05\\
8.95	-8.94978341418953e-05\\
8.96	-8.6382775941062e-05\\
8.97	-8.33111301879629e-05\\
8.98	-8.02835313156519e-05\\
8.99	-7.73005958545928e-05\\
9	-7.43629222372992e-05\\
9.01	-7.14710905779536e-05\\
9.02	-6.86256624283317e-05\\
9.03	-6.58271805113601e-05\\
9.04	-6.30761684336363e-05\\
9.05	-6.03731303782408e-05\\
9.06	-5.77185507791681e-05\\
9.07	-5.51128939787011e-05\\
9.08	-5.25566038690483e-05\\
9.09	-5.0050103519557e-05\\
9.1	-4.75937947908074e-05\\
9.11	-4.51880579368831e-05\\
9.12	-4.28332511971031e-05\\
9.13	-4.05297103784863e-05\\
9.14	-3.82777484302051e-05\\
9.15	-3.60776550112695e-05\\
9.16	-3.39296960526639e-05\\
9.17	-3.18341133151386e-05\\
9.18	-2.97911239438391e-05\\
9.19	-2.78009200209288e-05\\
9.2	-2.58636681173395e-05\\
9.21	-2.39795088447552e-05\\
9.22	-2.21485564089067e-05\\
9.23	-2.03708981652245e-05\\
9.24	-1.86465941778649e-05\\
9.25	-1.69756767830923e-05\\
9.26	-1.53581501579629e-05\\
9.27	-1.37939898952216e-05\\
9.28	-1.22831425852831e-05\\
9.29	-1.08255254061292e-05\\
9.3	-9.42102572191593e-06\\
9.31	-8.06950069103667e-06\\
9.32	-6.77077688435028e-06\\
9.33	-5.52464991423345e-06\\
9.34	-4.33088407507419e-06\\
9.35	-3.1892119957757e-06\\
9.36	-2.09933430479258e-06\\
9.37	-1.06091930817385e-06\\
9.38	-7.36026810384414e-08\\
9.39	8.63012827140228e-07\\
9.4	1.74935767311312e-06\\
9.41	2.58589578601995e-06\\
9.42	3.37312481891081e-06\\
9.43	4.11157638544621e-06\\
9.44	4.80181628164592e-06\\
9.45	5.44444469260611e-06\\
9.46	6.04009638415232e-06\\
9.47	6.58944087944394e-06\\
9.48	7.09318262059253e-06\\
9.49	7.55206111540217e-06\\
9.5	7.9668510693852e-06\\
9.51	8.33836250324984e-06\\
9.52	8.66744085609857e-06\\
9.53	8.9549670746164e-06\\
9.54	9.20185768856729e-06\\
9.55	9.40906487295324e-06\\
9.56	9.57757649722618e-06\\
9.57	9.70841616197456e-06\\
9.58	9.80264322353743e-06\\
9.59	9.86135280702616e-06\\
9.6	9.88567580825935e-06\\
9.61	9.87677888513853e-06\\
9.62	9.83586443901192e-06\\
9.63	9.76417058658968e-06\\
9.64	9.6629711229873e-06\\
9.65	9.53357547648376e-06\\
9.66	9.37732865558728e-06\\
9.67	9.19561118900439e-06\\
9.68	8.98983905910752e-06\\
9.69	8.76146362949101e-06\\
9.7	8.51197156719772e-06\\
9.71	8.24288476018526e-06\\
9.72	7.95576023058452e-06\\
9.73	7.6521900442823e-06\\
9.74	7.33380121733454e-06\\
9.75	7.00225561968736e-06\\
9.76	6.65924987664884e-06\\
9.77	6.30651526851605e-06\\
9.78	5.94581762871861e-06\\
9.79	5.57895724079198e-06\\
9.8	5.20776873444116e-06\\
9.81	4.83412098089776e-06\\
9.82	4.45991698771082e-06\\
9.83	4.08709379304454e-06\\
9.84	3.71762235948312e-06\\
9.85	3.35350746726571e-06\\
9.86	2.99678760679121e-06\\
9.87	2.64953487014509e-06\\
9.88	2.3138548413068e-06\\
9.89	1.9918864845979e-06\\
9.9	1.68580203082723e-06\\
9.91	1.39780686048013e-06\\
9.92	1.13013938318397e-06\\
9.93	8.85070912562475e-07\\
9.94	6.64905535465576e-07\\
9.95	4.719799744307e-07\\
9.96	3.08663442095157e-07\\
9.97	1.77357486137324e-07\\
9.98	8.04958231772002e-08\\
9.99	2.05441599143153e-08\\
10	-3.77017469072419e-16\\
};
\addlegendentry{$\boldsymbol{\bar{\tau}_{\psi}}$};

\end{axis}

==> pics/TrajectoryElsevier.tikz <==
\begin{axis}[%
width=5.5in,
height=5in,
at={(1.604in,0.602in)},
scale only axis,
plot box ratio=1.479 1 1.136,
xmin=0,
xmax=2.71752081682758,
tick align=outside,
xlabel={\textbf{North [m]}},
xmajorgrids,
ymin=-0.500000000189041,
ymax=1.33784593562006,
ylabel={\textbf{East [m]}},
ymajorgrids,
zmin=4.99999999957599,
zmax=7.08733186447346,
zlabel={\textbf{Altitude [m]}},
zmajorgrids,
view={-37.5}{30},
axis background/.style={fill=white},
title style={font=\bfseries},
% title={The generated trajectory of quadcopter},
axis x line*=bottom,
axis y line*=left,
axis z line*=left,
legend style={at={(0.6,0.65)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot3 [color=blue,solid,line width=1.7pt]
 table[row sep=crcr] {%
5.44898435370424e-12	4.88789788106522e-11	4.99999999980968\\
4.01265322886105e-11	6.61646976197215e-10	5.00000000049378\\
5.60129016777894e-10	9.83619659322832e-09	5.00000001073735\\
2.81917994033686e-09	4.94556054388496e-08	5.00000005497299\\
8.91786129087214e-09	1.55736213456571e-07	5.00000017363547\\
2.18130788143812e-08	3.79008660573459e-07	5.00000042291642\\
4.53275272876516e-08	7.83498924349128e-07	5.00000087451906\\
8.41591557909608e-08	1.44710935762473e-06	5.00000161541284\\
1.43890632980775e-07	2.46119972617197e-06	5.00000274758812\\
2.30998812362451e-07	3.93036824634204e-06	5.0000043878109\\
3.5286419756293e-07	5.97223262271468e-06	5.00000666737745\\
5.17780407603444e-07	8.71721108574713e-06	5.00000973186905\\
7.34963642172211e-07	1.23083034294231e-05	5.00001374090662\\
1.01456214689713e-06	1.69008720489019e-05	5.00001886790544\\
1.36766567861851e-06	2.26624229781672e-05	5.00002529982984\\
1.8063149706617e-06	2.97723869276762e-05	5.00003323694785\\
2.34351119810988e-06	3.84219003220086e-05	5.00004289258591\\
2.99322544307669e-06	4.88135863375154e-05	5.00005449288356\\
3.77040815997896e-06	6.11613359399684e-05	5.00006827654811\\
4.6909986408094e-06	7.56900889222085e-05	5.00008449460932\\
5.7719344804093e-06	9.26356149417951e-05	5.00010341017411\\
7.03116104174125e-06	0.000112244294558655	5.00012529818121\\
8.4876409211618e-06	0.000134772900272732	5.00015044515587\\
1.01613634136942e-05	0.000160488377561635	5.00017914896456\\
1.2073353978301e-05	0.000189667625918286	5.00021171856959\\
1.42456837031571e-05	0.000222597279888572	5.00024847378388\\
1.67014787709217e-05	0.000259573490108993	5.00028974502558\\
1.9464929924012e-05	0.000300901704344308	5.00033587307278\\
2.2561301929875e-05	0.000346896448525188	5.00038720881819\\
2.60169430462608e-05	0.000397881107785864	5.00044411302384\\
2.98592944864949e-05	0.000454187707501773	5.00050695607572\\
3.41168998847512e-05	0.000516156694327212	5.00057611773854\\
3.88194147613246e-05	0.000584136717232982	5.00065198691032\\
4.39976159879036e-05	0.000658484408544041	5.00073496137718\\
4.96834112528431e-05	0.000739564164977151	5.00082544756793\\
5.5909848526437e-05	0.000827747928678527	5.0009238603088\\
6.27111255261911e-05	0.000923414968261487	5.00103062257814\\
7.01225991820957e-05	0.0010269516598441	5.00114616526106\\
7.8180795101898e-05	0.00113875126808683	5.00127092690416\\
8.69234170363755e-05	0.0012592137272302	5.00140535347018\\
9.63893563446079e-05	0.00138874542213243	5.00154989809269\\
0.00010661870145925	0.00152775896930708	5.0017050208308\\
0.000117652747351806	0.00167667299796071	5.00187118842383\\
0.000129534004997898	0.00183591193103052	5.00204887404598\\
0.000142306210842545	0.00200590576622202	5.00223855706104\\
0.000156014336265428	0.00218708985704664	5.00244072277704\\
0.000170704597046171	0.00237990469385943	5.00265586220097\\
0.000186424462829606	0.00258479568489666	5.00288447179347\\
0.000203222666591051	0.00280221293731349	5.00312705322346\\
0.000221149214101581	0.00303261103822164	5.00338411312288\\
0.0002402553933933	0.00327644883572699	5.00365616284137\\
0.000260593784224614	0.00353418921996728	5.00394371820091\\
0.000282218267545503	0.00380629890414972	5.00424729925055\\
0.000305184034962798	0.00409324820558867	5.00456743002109\\
0.000329547598205447	0.00439551082674326	5.00490463827973\\
0.000355366798589794	0.00471356363625507	5.0052594552848\\
0.000382700816484845	0.00504788644998574	5.00563241554041\\
0.000411610180777547	0.00539896181205466	5.00602405655116\\
0.000442156778338059	0.00576727477587659	5.00643491857681\\
0.000474403863485021	0.00615331268519932	5.00686554438697\\
0.000508416067450833	0.00655756495514133	5.00731647901576\\
0.00054425940784692	0.00698052285322941	5.00778826951655\\
0.000582001298129014	0.00742267928043634	5.0082814647166\\
0.000621710557062418	0.00788452855221852	5.00879661497175\\
0.000663457418187282	0.00836656617955361	5.00933427192111\\
0.00070731353928388	0.00886928864997821	5.00989498824176\\
0.000753352011837874	0.0093931932086255	5.01047931740342\\
0.000801647370505595	0.00993877763926286	5.01108781342312\\
0.00085227560257931	0.0105065400453296	5.01172103061991\\
0.000905314157452499	0.0110969786309744	5.01237952336954\\
0.000960841956085123	0.0117105914820932	5.01306384585913\\
0.0010189394004689	0.0123478763473669	5.01377455184186\\
0.00107968838309258	0.0130093304192986	5.01451219439169\\
0.00114317229640721	0.0136954501152517	5.01527732565798\\
0.00120947604229141	0.0144067308584873	5.01607049662022\\
0.00127868604151666	0.015143666859202	5.01689225684271\\
0.00135089024321254	0.0159067508955652	5.01774315422922\\
0.00142617813433205	0.0166964740947574	5.01862373477773\\
0.00150464074911681	0.0175133257140071	5.01953454233502\\
0.00158637067856243	0.018357792921629	5.02047611835147\\
0.00167146207988369	0.0192303605780615	5.02144900163566\\
0.00176001068597988	0.0201315110169041	5.02245372810908\\
0.00185211381490004	0.0210617238259555	5.02349083056081\\
0.00194787037930822	0.0220214756282508	5.02456083840224\\
0.00204738089594879	0.0230112398630995	5.02566427742169\\
0.00215074749511169	0.0240314865671229	5.02680166953916\\
0.00225807393009771	0.025082682155292	5.02797353256097\\
0.00236946558668376	0.0261652892019648	5.02918037993446\\
0.00248502949258812	0.0272797662219243	5.03042272050269\\
0.00260487432693577	0.0284265674514159	5.03170105825908\\
0.00272911042972361	0.0296061426291852	5.03301589210215\\
0.00285784981128574	0.0308189367775156	5.03436771559017\\
0.00299120616175876	0.032065389983266	5.03575701669585\\
0.00312929486054701	0.0333459371789083	5.03718427756104\\
0.00327223298578788	0.0346610079235651	5.0386499742514\\
0.00342013932381704	0.0360110261840476	5.04015457651106\\
0.00357313437863375	0.0373964101158928	5.04169854751738\\
0.00373134038136611	0.0388175718444015	5.04328234363555\\
0.00389488129973632	0.040274917245676	5.04490641417333\\
0.00406388284752601	0.0417688457276572	5.04657120113571\\
0.00423847249404144	0.0432997500111631	5.0482771389796\\
0.00441877947357883	0.0448680159109256	5.05002465436852\\
0.0046049347948896	0.0464740221166287	5.05181416592728\\
0.00479707125064565	0.0481181399739461	5.05364608399666\\
0.00499532342690464	0.0498007332655784	5.05552081038811\\
0.00519982771257526	0.0515221579922915	5.05743873813842\\
0.0054107223088825	0.0532827621539535	5.05940025126441\\
0.00562814723883292	0.0550828855305729	5.06140572451761\\
0.00585224435667992	0.0569228594633359	5.06345552313896\\
0.00608315735738904	0.0588030066356441	5.06555000261347\\
0.00632103178610319	0.0607236408541525	5.06768950842492\\
0.00656601504760795	0.0626850668298067	5.06987437581056\\
0.00681825641579685	0.0646875799588806	5.07210492951576\\
0.0070779070431366	0.0667314661040145	5.07438148354873\\
0.00734511997013243	0.0688170013752521	5.07670434093516\\
0.0076200501347933	0.0709444519110787	5.07907379347295\\
0.0079028543820972	0.0731140736594585	5.08149012148689\\
0.00819369147345643	0.0753261121588725	5.0839535935833\\
0.00849272209618285	0.0775808023193558	5.08646446640477\\
0.00880010887295318	0.0798783682035356	5.08902298438481\\
0.00911601637127426	0.0822190228076688	5.09162937950256\\
0.00944061111294829	0.0846029678426794	5.09428387103744\\
0.00977406158353817	0.0870303935151965	5.09698666532387\\
0.0101165382418327	0.0895014783085916	5.09973795550593\\
0.010468213529312	0.0920163887640164	5.10253792129206\\
0.0108292618796125	0.0945752792614406	5.10538672870974\\
0.0111998597279925	0.0971782918006894	5.10828452986017\\
0.0115801855207972	0.0998255557824811	5.11123146267297\\
0.0119704197249244	0.102517187789465	5.11422765066083\\
0.0123707448372891	0.105253291367258	5.11727320267425\\
0.0127813453942894	0.108033956805484	5.12036821265615\\
0.0132024079812714	0.110859260918812	5.12351275939665\\
0.0136341212419946	0.113729266827988	5.12670690628766\\
0.0140766758880972	0.116644023740882	5.12995070107763\\
0.0145302647085614	0.119603566733518	5.1332441756262\\
0.0149950825791784	0.122607916531116	5.13658734565889\\
0.0154713264720142	0.125657079289125	5.13998021052182\\
0.0159591954648742	0.128751046374266	5.14342275293634\\
0.0164588907507691	0.131889794145568	5.14691493875374\\
0.0169706156473797	0.135073283735404	5.15045671670995\\
0.0174945756065225	0.138301460830528	5.1540480181802\\
0.0180309782236149	0.141574255453117	5.15768875693372\\
0.0185800332471403	0.144891581741804	5.16137882888841\\
0.0191419525881134	0.148253337732718	5.16511811186556\\
0.0197169503280993	0.151659405147616	5.16890646535263\\
0.0203052427023872	0.15510964930387	5.17274373040642\\
0.0209070480350937	0.158603919260223	5.17662972982742\\
0.0215225866599352	0.162142048032835	5.18056426841513\\
0.0221520808406553	0.165723852813018	5.18454713322534\\
0.0227957546914543	0.169349135184968	5.18857809382733\\
0.0234538340974171	0.173017681343492	5.19265690256114\\
0.0241265466349417	0.176729262311745	5.19678329479481\\
0.0248141214921678	0.180483634158956	5.20095698918164\\
0.0255167893894053	0.184280538218167	5.20517768791741\\
0.0262347824995627	0.188119701303957	5.20944507699763\\
0.0269683343685754	0.192000835930179	5.21375882647481\\
0.0277176798358346	0.195923640527689	5.21811859071568\\
0.0284830549546152	0.199887799662078	5.22252400865844\\
0.0292646969125047	0.203892984251405	5.22697470407002\\
0.0300628439518316	0.207938851783928	5.23147028580331\\
0.0308777352900937	0.212025046535834	5.23601034805441\\
0.0317096110403868	0.216151199788972	5.24059447061989\\
0.0325587121318327	0.220316930048586	5.24522221915398\\
0.0334252802300083	0.224521843261043	5.24989314542592\\
0.0343095576573737	0.22876553303157	5.25460678757708\\
0.0352117873137008	0.233047580841981	5.25936267037832\\
0.0361322125965014	0.237367556268408	5.26416030548715\\
0.0370710773214564	0.241725017199037	5.26899919170503\\
0.0380286256428434	0.246119510051839	5.27387881523457\\
0.0390051019739659	0.250550569992297	5.27879864993684\\
0.0400007509075813	0.255017721151142	5.28375815758853\\
0.0410158171363297	0.259520476842084	5.28875678813928\\
0.042050545373162	0.264058339779541	5.29379397996886\\
0.0431051802717687	0.268630802296376	5.29886916014446\\
0.0441799663470082	0.273237346561622	5.30398174467791\\
0.0452751478953353	0.277877444798219	5.30913113878293\\
0.0463909689152297	0.282550559500742	5.3143167371324\\
0.0475276730276243	0.287256143653135	5.31953792411555\\
0.0486855033963339	0.291993640946443	5.32479407409527\\
0.0498647026484837	0.296762485996541	5.33008455166531\\
0.0510655127949373	0.301562104561867	5.33540871190756\\
0.0522881751507258	0.306391913761155	5.34076590064924\\
0.0535329302554758	0.311251322291164	5.34615545472022\\
0.0548000177938383	0.316139730644413	5.35157670221021\\
0.0560896765159165	0.321056531326908	5.35702896272602\\
0.0574021441576949	0.326001109075879	5.36251154764883\\
0.0587376573614675	0.330972841077507	5.36802376039138\\
0.0600964515962664	0.33597109718466	5.37356489665529\\
0.06147876107829	0.340995240134619	5.37913424468822\\
0.0628848186913317	0.346044625766816	5.3847310855412\\
0.0643148559072084	0.35111860324056	5.39035469332582\\
0.0657691027061888	0.356216515252773	5.3960043354715\\
0.0672477874974217	0.361337698255719	5.4016792729827\\
0.0687511370393653	0.366481482674738	5.40737876069624\\
0.0702793763602143	0.371647193125973	5.41310204753845\\
0.0718327286783299	0.376834148634107	5.41884837678251\\
0.0734114153226669	0.382041662850093	5.4246169863056\\
0.0750156556532031	0.387269044268883	5.43040710884624\\
0.0766456669813673	0.392515596447164	5.43621797226146\\
0.0783016644904681	0.397780618221084	5.44204879978409\\
0.0799838611561219	0.40306340392399	5.44789881028\\
0.0816924676666817	0.408363243604156	5.45376721850531\\
0.0834276923436658	0.413679423242515	5.4596532353637\\
0.0851897410621856	0.419011224970389	5.46555606816357\\
0.0869788171713747	0.424357927287227	5.47147492087538\\
0.0887951214148168	0.429718805278327	5.47740899438883\\
0.0906388518509749	0.435093130832576	5.48335748677011\\
0.0925102037736189	0.440480172860178	5.48931959351919\\
0.0944093696322549	0.445879197510385	5.49529450782702\\
0.096336538952553	0.451289468389232	5.50128142083279\\
0.0982918982567761	0.456710246777263	5.50727952188117\\
0.100275630984208	0.46214079184727	5.51328799877958\\
0.102287917411584	0.467580360882016	5.51930603805541\\
0.104328934573514	0.473028209491976	5.52533282521327\\
0.106398856182918	0.478483591833061	5.53136754499224\\
0.108497852551449	0.483945760824354	5.53740938162311\\
0.110626090509925	0.489413968365838	5.54345751908565\\
0.112783733328754	0.494887465556133	5.54951114136582\\
0.114970940638366	0.500365502910222	5.55556943271302\\
0.11718786834964	0.505847330577187	5.56163157789737\\
0.119434668574332	0.511332198557937	5.56769676246691\\
0.121711489545504	0.516819356922943	5.57376417300489\\
0.124018475537952	0.522308056029967	5.57983299738697\\
0.126355766788635	0.527797546741795	5.58590242503851\\
0.128723499417104	0.533287080643969	5.59197164719177\\
0.131121805345928	0.538775910262517	5.59803985714321\\
0.133550812221126	0.544263289281686	5.60410625051069\\
0.136010643332593	0.549748472761674	5.61017002549071\\
0.138501417534529	0.555230717356359	5.61623038311571\\
0.141023249165868	0.560709281531035	5.62228652751127\\
0.143576247970705	0.56618342578014	5.62833766615336\\
0.146160519018727	0.571652412844988	5.63438301012559\\
0.148776162625639	0.577115507931503	5.64042177437647\\
0.151423274273595	0.582571978927948	5.64645317797665\\
0.154101944531622	0.588021096622659	5.65247644437614\\
0.156812258976055	0.593462134921774	5.65849080166158\\
0.159554298110959	0.598894371066966	5.66449548281349\\
0.162328137288561	0.604317085853177	5.6704897259635\\
0.16513384662968	0.609729563846345	5.67647277465159\\
0.16797149094415	0.615131093601138	5.68244387808338\\
0.170841129651253	0.620520967878687	5.6884022913873\\
0.173742816700149	0.625898483864315	5.69434727587191\\
0.176676600490296	0.631262943385271	5.70027809928309\\
0.17964252379189	0.636613653128459	5.70619403606134\\
0.182640623666283	0.641949924858173	5.71209436759896\\
0.185670931386419	0.647271075633826	5.71797838249735\\
0.188733472357259	0.652576428027682	5.72384537682423\\
0.191828266036209	0.657865310342589	5.72969465437089\\
0.19495532585355	0.663137056829708	5.73552552690945\\
0.198114659132866	0.668391007906249	5.74133731445007\\
0.201306267011473	0.673626510373198	5.74712934549824\\
0.204530144360846	0.67884291763305	5.75290095731197\\
0.207786279707048	0.684039589907545	5.75865149615912\\
0.211074655151161	0.689215894455393	5.76438031757454\\
0.21439524628971	0.694371205790007	5.7700867866174\\
0.217748022135095	0.699504905897241	5.77577027812841\\
0.221132945036016	0.704616384453113	5.78143017698704\\
0.224549970597908	0.709705039041542	5.7870658783688\\
0.227999047603361	0.714770275372077	5.79267678800247\\
0.231480117932555	0.719811507497632	5.79826232242734\\
0.234993116483685	0.724828158032213	5.80382190925047\\
0.238537971093391	0.729819658368654	5.80935498740394\\
0.242114602457186	0.734785448896346	5.81486100740206\\
0.245722924049884	0.739724979218969	5.82033943159864\\
0.249362842046029	0.744637708372223	5.82578973444427\\
0.253034255240325	0.749523105041564	5.83121140274349\\
0.25673705496806	0.754380647779929	5.83660393591209\\
0.260471125025541	0.759209825225472	5.84196684623435\\
0.264236341590515	0.764010136319294	5.84729965912026\\
0.268032573142604	0.768781090523178	5.85260191336281\\
0.27185968038373	0.773522208037314	5.85787316139518\\
0.275717516158544	0.778233020018037	5.86311296954802\\
0.279605925374855	0.782913068795555	5.86832091830671\\
0.283524744924057	0.787561908091682	5.87349660256855\\
0.28747380360156	0.792179103237569	5.87863963190006\\
0.291452922027218	0.796764231391438	5.88374963079422\\
0.295461912565753	0.801316881756309	5.88882623892767\\
0.29950057924719	0.805836655797736	5.89386911141801\\
0.303568717687283	0.810323167461536	5.89887791908101\\
0.30766611500794	0.814776043391523	5.90385234868787\\
0.311792549757657	0.819194923147237	5.90879210322247\\
0.315947791831943	0.823579459421677	5.9136969021386\\
0.32013160239375	0.827929318259033	5.91856648161723\\
0.324343733793898	0.832244179272418	5.92340059482371\\
0.328583929491511	0.836523735861597	5.92819901216507\\
0.332851923974436	0.840767695430721	5.93296152154723\\
0.337147442679684	0.844975779606054	5.93768792863227\\
0.341470201921098	0.849147724442706	5.94237805708077\\
0.345819908902497	0.853283280501693	5.9470317486191\\
0.350196261857536	0.857382212734716	5.95164886284688\\
0.354598950217864	0.861444300326006	5.95622927698655\\
0.359027654781668	0.865469336533579	5.96077288563205\\
0.363482047882221	0.86945712853049	5.96527960049757\\
0.367961793556427	0.873407497246094	5.96974935016626\\
0.372466547713364	0.877320277207296	5.97418207983895\\
0.376995958302833	0.881195316379814	5.97857775108288\\
0.3815496654839	0.885032476009428	5.98293634158044\\
0.386127301793442	0.888831630463243	5.98725784487786\\
0.390728492314695	0.89259266707094	5.99154227013396\\
0.395352854845795	0.896315485966037	5.99578964186886\\
0.400000000068327	0.89999999992714	5.99999999971272\\
0.404669531715869	0.903646134219203	6.00417339815442\\
0.409361046742535	0.907253826434783	6.00830990629037\\
0.414074135491526	0.910823026335296	6.01240960757311\\
0.418808381863669	0.914353695692273	6.01647259956017\\
0.423563363485967	0.917845808128619	6.02049899366267\\
0.428338651880142	0.921299348959865	6.02448891489414\\
0.43313381263118	0.924714315035426	6.02844250161918\\
0.437948405555878	0.928090714579857	6.03235990530222\\
0.442781984871388	0.931428567034112	6.03624129025621\\
0.447634099363764	0.934727902896795	6.04008683339139\\
0.452504292556505	0.937988763565421	6.04389672396398\\
0.457392102879102	0.94121120117767	6.04767116332489\\
0.462297063835581	0.944395278452642	6.05141036466848\\
0.467218704173053	0.947541068532116	6.05511455278129\\
0.472156548050255	0.950648654821804	6.05878396379069\\
0.477110115206097	0.95371813083261	6.06241884491371\\
0.482078921128206	0.956749600021882	6.06601945420566\\
0.487062477221474	0.959743175634673	6.06958606030894\\
0.492060290976601	0.962698980544991	6.07311894220171\\
0.497071866138641	0.965617147097064	6.07661838894663\\
0.502096702875547	0.968497816946587	6.08008469943959\\
0.507134297946718	0.971341140901985	6.0835181821584\\
0.512184144871542	0.974147278765665	6.08691915491157\\
0.517245734097942	0.976916399175275	6.090287944587\\
0.522318553170922	0.979648679444958	6.09362488690069\\
0.527402086901113	0.982344305406611	6.0969303261455\\
0.532495817533316	0.985003471251139	6.10020461493984\\
0.53759922491505	0.98762637936971	6.10344811397641\\
0.542711786665094	0.990213240195016	6.10666119177093\\
0.547832978342036	0.992764272042523	6.10984422441084\\
0.552962273612815	0.995279700951732	6.11299759530406\\
0.558099144421271	0.997759760527435	6.11612169492767\\
0.563243061156684	1.00020469178097	6.11921692057667\\
0.568393492822323	1.00261474297147	6.12228367611268\\
0.573549907203993	1.00499016944713	6.12532237171268\\
0.578711771038577	1.00733123348647	6.12833342361772\\
0.583878550182581	1.00963820413957	6.13131725388166\\
0.589049709780684	1.01191135706934	6.13427429011987\\
0.594224714434278	1.01415097439277	6.13720496525797\\
0.599403028370016	1.01635734452218	6.14010971728056\\
0.604584115608356	1.01853076200652	6.14298898897992\\
0.60976744013211	1.02067152737255	6.14584322770477\\
0.614952466054984	1.02277994696617	6.14867288510894\\
0.620138657790126	1.02485633279363	6.15147841690015\\
0.625325480218671	1.02690100236279	6.15426028258869\\
0.630512398858288	1.02891427852441	6.15701894523618\\
0.635698880031723	1.03089648931336	6.15975487120427\\
0.640884391035345	1.03284796778993	6.16246852990335\\
0.646068400307691	1.03476905188102	6.16516039354132\\
0.651250377598012	1.03666008422145	6.16783093687227\\
0.656429794134818	1.0385214119952	6.17048063694522\\
0.661606122794425	1.04035338677666	6.17310997285286\\
0.666778838269496	1.04215636437188	6.17571942548022\\
0.671947417237591	1.04393070465986	6.17830947725348\\
0.67711133852971	1.04567677143375	6.1808806118886\\
0.682270083298838	1.04739493224218	6.1834333141401\\
0.687423135188493	1.04908555823044	6.18596806954979\\
0.692569980501266	1.05074902398179	6.18848536419546\\
0.697710108367373	1.05238570735869	6.1909856844396\\
0.702843010913195	1.05399598934406	6.19346951667818\\
0.707968183429826	1.05558025388255	6.19593734708931\\
0.713085124541618	1.05713888772178	6.19838966138199\\
0.718193336374725	1.05867228025361	6.20082694454483\\
0.723292324725651	1.06018082335538	6.20324968059479\\
0.728381599229791	1.06166491123117	6.20565835232589\\
0.733460673529981	1.06312494025308	6.2080534410579\\
0.738529065445041	1.06456130880246	6.21043542638514\\
0.743586297138319	1.06597441711115	6.21280478592514\\
0.748631895286242	1.0673646671028	6.21516199506738\\
0.753665391246851	1.06873246223405	6.21750752672202\\
0.758686321228359	1.07007820733585	6.21984185106862\\
0.763694226457685	1.07140230845466	6.22216543530488\\
0.768688653349007	1.07270517269377	6.22447874339531\\
0.773669153672303	1.0739872080545	6.22678223582004\\
0.778635284721899	1.07524882327746	6.22907636932347\\
0.783586609485012	1.07649042768386	6.231361596663\\
0.788522696810298	1.07771243101671	6.23363836635781\\
0.793443121576395	1.07891524328208	6.23590712243752\\
0.798347464860468	1.08009927459041	6.23816830419094\\
0.803235314106759	1.0812649349977	6.24042234591481\\
0.808106263295124	1.0824126343468	6.24266967666249\\
0.812959913109586	1.08354278210866	6.24491071999271\\
0.817795871106878	1.0846557872236	6.24714589371828\\
0.822613751884986	1.08575205794253	6.24937560965481\\
0.827413177251698	1.08683200166825	6.25160027336945\\
0.832193776393145	1.08789602479667	6.25382028392959\\
0.83695518604235	1.0889445325581	6.25603603365163\\
0.841697050647773	1.08997792885846	6.25824790784963\\
0.846419022541854	1.0909966161206	6.2604562845841\\
0.851120762109561	1.09200099512549	6.26266153441069\\
0.855801937956932	1.09299146485351	6.26486402012894\\
0.860462227079624	1.09396842232573	6.26706409653095\\
0.865101315031456	1.09493226244511	6.26926211015017\\
0.869718896092957	1.09588337783779	6.27145839901008\\
0.874314673439906	1.09682215869435	6.27365329237293\\
0.878888359311883	1.09774899261106	6.27584711048845\\
0.88343967518081	1.09866426443112	6.27804016434259\\
0.887968351919502	1.09956835608594	6.28023275540625\\
0.892474129970204	1.10046164643639	6.28242517538397\\
0.896956759513144	1.10134451111404	6.28461770596268\\
0.901416000635074	1.10221732236244	6.28681061856043\\
0.905851623497818	1.10308044887836	6.28900417407508\\
0.910263408506815	1.10393425565305	6.29119862263305\\
0.914651146479664	1.1047791038135	6.29339420333806\\
0.919014638814672	1.10561535046369	6.2955911440198\\
0.923353697659399	1.10644334852586	6.2977896609827\\
0.927668146079199	1.10726344658175	6.29998995875465\\
0.931957818225772	1.10807598871386	6.3021922298357\\
0.936222559505703	1.1088813143467	6.30439665444679\\
0.940462226749013	1.10967975808808	6.30660340027849\\
0.944676688377699	1.11047164957032	6.30881262223971\\
0.948865824574283	1.11125731329152	6.31102446220643\\
0.953029527450356	1.11203706845686	6.31323904877041\\
0.957167701215124	1.11281122881977	6.31545649698794\\
0.961280262343951	1.11358010252329	6.31767690812852\\
0.965367139746908	1.11434399194122	6.31990036942365\\
0.969428274937317	1.11510319351946	6.32212695381548\\
0.973463622200293	1.11585799761724	6.32435671970559\\
0.977473148761295	1.11660868834834	6.32658971070367\\
0.981456834954667	1.1173555434224	6.32882595537629\\
0.985414674392184	1.11809883398614	6.33106546699558\\
0.9893466741316	1.11883882446466	6.33330824328798\\
0.99325285484519	1.11957577240262	6.33555426618295\\
0.997133250988298	1.12030992830557	6.33780350156171\\
1.00098791096788	1.12104153548118	6.34005589900594\\
1.00481689731105	1.12177082988048	6.34231139154653\\
1.00862028683362	1.12249803993913	6.34456989541228\\
1.01239817080867	1.12322338641871	6.34683130977864\\
1.016150655135	1.12394708224791	6.34909551651648\\
1.01987786048535	1.12466933237435	6.35136237996606\\
1.02357992228468	1.12539033370334	6.35363174692136\\
1.02725699049496	1.12611027513604	6.35590344685416\\
1.03090922936795	1.12682933762402	6.35817729217769\\
1.03453681719778	1.12754769422385	6.36045307851058\\
1.03813994607353	1.12826551015181	6.3627305849408\\
1.04171882163186	1.12898294283846	6.36500957428955\\
1.04527366280955	1.12970014198335	6.36728979337517\\
1.04880470159608	1.13041724960961	6.36957097327716\\
1.05231218278627	1.13113440011859	6.37185282959998\\
1.05579636373282	1.13185172034457	6.37413506273708\\
1.05925751409892	1.1325693296093	6.37641735813475\\
1.06269591561081	1.13328733977674	6.37869938655612\\
1.06611186181039	1.13400585530763	6.38098080434501\\
1.06950565780782	1.13472497331416	6.38326125368991\\
1.07287762003407	1.13544478361463	6.38554036288788\\
1.0762280759935	1.13616536878804	6.38781774660848\\
1.07955736401652	1.13688680422879	6.3900930061577\\
1.08286583301208	1.13760915820128	6.3923657297419\\
1.08615384222033	1.13833249189457	6.39463549273171\\
1.08942176096517	1.13905685947702	6.39690185792595\\
1.09266996840684	1.13978230815094	6.3991643758156\\
1.09589885329451	1.14050887820721	6.40142258484768\\
1.09910881371888	1.14123660307992	6.4036760116892\\
1.10230025686474	1.14196550940106	6.40592417149108\\
1.10547359876359	1.14269561705509	6.40816656815207\\
1.10862926404619	1.14342693923364	6.41040269458269\\
1.11176768569515	1.14415948249013	6.41263203296916\\
1.11488930479757	1.14489324679441	6.41485405503727\\
1.11799457029756	1.14562822558739	6.41706822231639\\
1.12108393874885	1.14636440583572	6.41927398640334\\
1.12415787406738	1.14710176808638	6.42147078922634\\
1.1272168472839	1.14784028652137	6.4236580633089\\
1.13026133629652	1.14857992901232	6.4258352320338\\
1.13329182562334	1.14932065717515	6.42800170990699\\
1.13630880615501	1.15006242642468	6.43015690282149\\
1.1393127749073	1.15080518602933	6.43230020832136\\
1.14230423477373	1.1515488791657	6.43443101586559\\
1.14528369427813	1.15229344297325	6.43654870709207\\
1.14825166732722	1.15303880860893	6.43865265608145\\
1.15120867296321	1.15378490130183	6.44074222962114\\
1.1541552351164	1.15453164040779	6.44281678746917\\
1.15709188235772	1.1552789394641	6.44487568261815\\
1.16001914765137	1.15602670624406	6.44691826155922\\
1.16293756810736	1.15677484281172	6.4489438645459\\
1.16584768473415	1.15752324557644	6.45095182585811\\
1.16875004219118	1.15827180534756	6.45294147406602\\
1.17164518854148	1.15902040738907	6.454912132294\\
1.17453367500427	1.15976893147419	6.45686311848457\\
1.17741605570753	1.16051725194008	6.45879374566229\\
1.18029288744059	1.16126523774243	6.46070332219772\\
1.18316472940671	1.16201275251012	6.46259115207131\\
1.1860321429757	1.16275965459988	6.46445653513736\\
1.18889569143643	1.16350579715089	6.46629876738791\\
1.19175593974952	1.16425102813946	6.46811714121669\\
1.19461345429984	1.16499519043367	6.46991094568306\\
1.19746880264914	1.16573812184796	6.4716794667759\\
1.20032255328862	1.16647965519785	6.47342198767756\\
1.20317527539153	1.16721961835452	6.47513778902777\\
1.20602753856573	1.16795783429948	6.47682614918758\\
1.20887991260631	1.16869412117922	6.47848634450329\\
1.21173296724817	1.16942829235981	6.48011764957034\\
1.21458727191858	1.1701601564816	6.4817193374973\\
1.21744339548978	1.1708895175138	6.48329068016973\\
1.22030190603159	1.17161617480917	6.48483094851414\\
1.22316337056396	1.17233992315865	6.48633941276191\\
1.22602835480957	1.17306055284598	6.48781534271322\\
1.22889742294645	1.17377784970236	6.48925800800097\\
1.2317711373605	1.17449159516111	6.49066667835471\\
1.23465005839812	1.17520156631227	6.49204062386455\\
1.2375347441188	1.17590753595726	6.49337911524511\\
1.2404257500477	1.17660927266354	6.49468142409943\\
1.2433236289282	1.17730654081923	6.49594682318292\\
1.24622893047455	1.17799910068775	6.49717458666723\\
1.24914220112442	1.17868670846248	6.49836399040425\\
1.25206398379146	1.17936911632139	6.49951431218997\\
1.25499481761796	1.18004607248167	6.50062483202846\\
1.25793523772737	1.18071732125441	6.50169483239574\\
1.2608857749769	1.18138260309919	6.50272359850375\\
1.26384695571014	1.18204165467876	6.50371041856428\\
1.26681930150961	1.18269420891367	6.50465458405285\\
1.26980332894936	1.18333999503691	6.50555538997268\\
1.27279954934755	1.18397873864855	6.50641213511858\\
1.27580846851906	1.18461016177038	6.50722412234092\\
1.27883058652803	1.18523398290058	6.50799065880953\\
1.2818663974405	1.18584991706831	6.50871105627759\\
1.28491638907696	1.1864576758884	6.50938463134564\\
1.28798104276495	1.18705696761595	6.51001070572543\\
1.29106083309163	1.18764749720101	6.51058860650389\\
1.29415622765641	1.18822896634321	6.51111766640702\\
1.29726768682347	1.18880107354637	6.51159722406386\\
1.30039566347442	1.1893635141732	6.51202662427038\\
1.30354060276082	1.18991598049989	6.51240521825341\\
1.3067029418568	1.19045816177077	6.51273236393458\\
1.30988310971167	1.19098974425296	6.51300742619426\\
1.31308152680244	1.19151041129102	6.51322977713543\\
1.31629860488646	1.19201984336154	6.51339879634766\\
1.31953474675401	1.19251771812785	6.51351387117103\\
1.32279034598083	1.19300371049462	6.51357439696001\\
1.32606578668079	1.19347749266251	6.51357977734744\\
1.32936144325838	1.19393873418281	6.51352942450845\\
1.3326776801614	1.19438710201209	6.51342275942433\\
1.33601485163344	1.19482226056684	6.51325921214653\\
1.33937330146656	1.1952438717781	6.51303822206054\\
1.34275336275383	1.19565159514612	6.51275923814982\\
1.3461553576419	1.19604508779497	6.51242171925976\\
1.34957959708362	1.19642400452724	6.51202513436155\\
1.35302638059064	1.19678799787861	6.51156896281615\\
1.35649599598593	1.19713671817255	6.5110526946382\\
1.35998871915644	1.19746981357493	6.51047583075995\\
1.36350481380563	1.19778693014866	6.50983788329518\\
1.36704453120612	1.19808771190836	6.50913837580312\\
1.37060810995219	1.19837180087498	6.50837684355241\\
1.37419577571244	1.19863883713043	6.50755283378497\\
1.37780774098235	1.19888845887226	6.50666590597998\\
1.38144420483685	1.19912030246825	6.50571563211777\\
1.38510535268295	1.19933400251111	6.50470159694377\\
1.38879135601228	1.19952919187307	6.50362339823241\\
1.3925023721537	1.19970550176056	6.50248064705106\\
1.39623854402588	1.19986256176882	6.50127296802397\\
1.39999999988989	1.19999999993658	6.49999999959617\\
1.40378685310178	1.20011744280064	6.49866139429742\\
1.40759920186519	1.20021451545059	6.49725681900611\\
1.4114371289839	1.2002908415834	6.4957859552132\\
1.41530070161444	1.20034604355806	6.49424849928616\\
1.41918997101867	1.20037974245025	6.49264416273285\\
1.42310497231636	1.20039155810695	6.49097267246552\\
1.42704572423779	1.20038110920113	6.48923377106465\\
1.43101222887634	1.20034801328634	6.48742721704296\\
1.43500447144104	1.20029188685136	6.48555278510925\\
1.43902242000922	1.20021234537488	6.48361026643241\\
1.44306602527902	1.20010900338011	6.48159946890528\\
1.44713522032203	1.1999814744894	6.47952021740861\\
1.45122992033588	1.19982937147895	6.47737235407498\\
1.45535002239678	1.19965230633338	6.47515573855273\\
1.45949540521215	1.19944989030041	6.47287024826987\\
1.46366592887319	1.19922173394551	6.47051577869801\\
1.46786143460747	1.19896744720651	6.4680922436163\\
1.4720817445315	1.19868663944825	6.46559957537534\\
1.47632666140334	1.19837891951726	6.46303772516114\\
1.48059596837519	1.19804389579633	6.46040666325898\\
1.48488942874592	1.19768117625922	6.45770637931739\\
1.48920678571405	1.19729036852529	6.45493688261182\\
1.49354776217372	1.19687107991738	6.45209820227053\\
1.49791206077288	1.19642291753918	6.44919038727174\\
1.50229936420107	1.19594548836969	6.44621350623996\\
1.50670933550489	1.19543839935972	6.44316764721836\\
1.5111416184034	1.1949012575284	6.44005291744106\\
1.51559583760362	1.19433367005969	6.43686944310543\\
1.52007159911594	1.19373524439889	6.43361736914437\\
1.52456849056964	1.19310558834916	6.43029685899857\\
1.52908608152828	1.192444310168	6.42690809438886\\
1.5336239238052	1.1917510186638	6.42345127508847\\
1.53818155177897	1.19102532329233	6.41992661869531\\
1.54275848270882	1.19026683425323	6.41633436040427\\
1.54735421705013	1.18947516258655	6.41267475277952\\
1.55196823876989	1.18864992026926	6.40894806552679\\
1.55660001566213	1.18779072031173	6.40515458526566\\
1.56124899966337	1.18689717685427	6.40129461530185\\
1.56591462716813	1.18596890526362	6.39736847539953\\
1.57059631934433	1.18500552222948	6.39337650155357\\
1.57529348244877	1.18400664586099	6.38931904576188\\
1.5800055081426	1.18297189578327	6.38519647579764\\
1.58473177380675	1.18190089323392	6.38100917498167\\
1.5894716428574	1.18079326115952	6.37675754195463\\
1.59422446506145	1.17964862431214	6.37244199044938\\
1.59898957685194	1.17846660934586	6.36806294906325\\
1.60376630164357	1.17724684491329	6.36362086103032\\
1.60855395014807	1.17598896176204	6.35911618399371\\
1.61335182068974	1.17469259283128	6.35454938977789\\
1.61815919952085	1.1733573733482	6.34992096416094\\
1.62297536113713	1.17198294092458	6.34523140664688\\
1.62779956859322	1.17056893565323	6.34048123023791\\
1.63263107381811	1.16911500020454	6.33567096120676\\
1.63746911793061	1.16762077992301	6.33080113886894\\
1.64231293155481	1.1660859229237	6.32587231535502\\
1.64716173513553	1.16451008018879	6.32088505538296\\
1.65201473925378	1.16289290566407	6.31583993603038\\
1.65687114494221	1.16123405635546	6.31073754650684\\
1.6617301440006	1.15953319242549	6.30557848792615\\
1.66659091931125	1.15778997728987	6.30036337307864\\
1.67145264515451	1.15600407771393	6.29509282620348\\
1.67631448752418	1.15417516390916	6.28976748276093\\
1.68117560444301	1.15230290962976	6.28438798920468\\
1.68603514627812	1.15038699226905	6.27895500275409\\
1.6908922560565	1.1484270929561	6.2734691911665\\
1.69574606978041	1.14642289665215	6.26793123250955\\
1.70059571674288	1.14437409224714	6.26234181493343\\
1.70544031984317	1.14228037265627	6.25670163644317\\
1.7102789959022	1.14014143491643	6.25101140467097\\
1.71511085597802	1.13795698028276	6.24527183664844\\
1.71993500568125	1.13572671432516	6.23948365857895\\
1.72475054549059	1.13345034702479	6.23364760560985\\
1.72955657106819	1.13112759287055	6.22776442160481\\
1.73435217357521	1.12875817095566	6.22183485891611\\
1.73913643998718	1.1263418050741	6.21585967815689\\
1.74390845340952	1.12387822381715	6.2098396479735\\
1.74866729339297	1.1213671606699	6.20377554481774\\
1.75341203624907	1.11880835410777	6.19766815271916\\
1.75814175536558	1.116201547693	6.19151826305737\\
1.76285552152197	1.11354649017114	6.18532667433432\\
1.76755240320486	1.11084293556762	6.17909419194659\\
1.77223146692347	1.10809064328423	6.17282162795768\\
1.77689177752512	1.10528937819559	6.16650980087029\\
1.78153239851062	1.10243891074573	6.16015953539863\\
1.78615239234979	1.09953901704454	6.15377166224069\\
1.79075082079686	1.09658947896433	6.14734701785057\\
1.79532674520599	1.09359008423629	6.14088644421071\\
1.79987922684667	1.09054062654703	6.13439078860422\\
1.80440732721919	1.08744090563511	6.12786090338718\\
1.80891010837014	1.08429072738749	6.1212976457609\\
1.81338663320781	1.08108990393609	6.11470187754421\\
1.81783596581767	1.07783825375429	6.10807446494578\\
1.82225717177783	1.0745356017534	6.1014162783364\\
1.8266493184745	1.07118177937924	6.09472819202126\\
1.83101147541743	1.0677766247086	6.08801108401222\\
1.8353427145554	1.06431998254576	6.08126583580017\\
1.83964211059162	1.060811704519	6.07449333212724\\
1.84390874129925	1.05725164917711	6.06769446075913\\
1.84814168783681	1.05363968208591	6.06087011225742\\
1.85234003506368	1.04997567592475	6.05402117975181\\
1.8565028718555	1.04625951058302	6.04714855871245\\
1.86062929141968	1.04249107325664	6.04025314672222\\
1.86471839161084	1.03867025854462	6.03333584324901\\
1.86876927524623	1.03479696854553	6.02639754941803\\
1.87278105042127	1.03087111295402	6.01943916778407\\
1.87675283082491	1.02689260915731	6.01246160210382\\
1.88068373605517	1.02286138233176	6.00546575710816\\
1.88457289193453	1.01877736553929	5.99845253827442\\
1.88841943082543	1.01464049982398	5.99142285159871\\
1.89222249194572	1.01045073430852	5.98437760336816\\
1.89598122168411	1.00620802629073	5.97731769993329\\
1.89969477391561	1.0019123413401	5.9702440474802\\
1.90336231031703	0.997563653394256	5.96315755180294\\
1.90698300068239	0.993161944855502	5.95605911807577\\
1.91055602323841	0.988707206687318	5.94894965062545\\
1.91408056495996	0.984199438510868	5.94183005270354\\
1.91755582188549	0.979638648701514	5.93470122625866\\
1.92098099943254	0.975024854485324	5.92756407170882\\
1.92435531271315	0.970358082035581	5.92041948771371\\
1.92767798684932	0.965638366569296	5.91326837094694\\
1.9309482572885	0.96086575244371	5.90611161586839\\
1.93416537011902	0.956040293252815	5.89895011449647\\
1.93732858238555	0.951162051923854	5.89178475618042\\
1.94043716240457	0.946231100813834	5.88461642737258\\
1.9434903900798	0.941247521806038	5.8774460114007\\
1.94648755721769	0.936211406406533	5.87027438824025\\
1.94942796784285	0.931122855840678	5.86310243428666\\
1.95231093851353	0.925981981149636	5.85593102212766\\
1.95513579863706	0.920788903286882	5.84876102031552\\
1.9579018907853	0.915543753214716	5.84159329313939\\
1.96060857101012	0.910246672000769	5.83442870039756\\
1.96325520915885	0.904897810914513	5.82726809716977\\
1.96584118918972	0.899497331523775	5.82011233358947\\
1.96836590948733	0.89404540579124	5.81296225461616\\
1.97082878317812	0.888542216170967	5.80581869980761\\
1.9732292384458	0.882987955704895	5.79868250309223\\
1.97556671884682	0.877382828119353	5.79155449254129\\
1.97784068362584	0.871727047921573	5.78443549014127\\
1.98005060803115	0.866020840496194	5.77732631156609\\
1.98219598363017	0.860264442201777	5.77022776594946\\
1.98427631862488	0.854458100467313	5.76314065565712\\
1.98629113816729	0.84860207388873	5.75606577605918\\
1.98823998467487	0.842696632325408	5.74900391530236\\
1.99012241814607	0.836742056996685	5.7419558540823\\
1.99193801647569	0.830738640578365	5.73492236541589\\
1.9936863757704	0.824686687299233	5.72790421441348\\
1.99536711066419	0.818586513037563	5.72090215805124\\
1.99697985463379	0.812438445417623	5.71391694494342\\
1.99852426031419	0.806242823906191	5.70694931511465\\
1.99999999981401	0.799999999909062	5.69999999977221\\
2.00140676503105	0.793710336867558	5.69306972107837\\
2.00274426796767	0.787374210355035	5.6861591919226\\
2.00401224104631	0.7809920081734	5.67926911569395\\
2.0052104374249	0.774564130449612	5.67240018605327\\
2.00633863131232	0.768090989732197	5.66555308670554\\
2.0073966182839	0.761573011087758	5.65872849117215\\
2.00838421559682	0.755010632197481	5.65192706256319\\
2.00930126250562	0.748404303453648	5.64514945334971\\
2.01014762057762	0.741754488056146	5.63839630513609\\
2.01092317400837	0.735061662108975	5.63166824843223\\
2.01162782993715	0.728326314716761	5.62496590242594\\
2.01226151876239	0.721548948081263	5.61828987475513\\
2.01282419445715	0.714730077597883	5.61164076128018\\
2.01331583488455	0.707870231952176	5.60501914585621\\
2.01373644211228	0.700969953215846	5.59842560010583\\
2.01408604265565	0.694029796904792	5.59186068322844\\
2.01436468740095	0.687050331867276	5.58532494197276\\
2.01457245131306	0.680032140057517	5.57881891071947\\
2.01470943312492	0.672975816299562	5.57234311157325\\
2.01477575502685	0.665881968051162	5.56589805445475\\
2.01477156235595	0.658751215167642	5.55948423719261\\
2.0146970232855	0.65158418966578	5.55310214561549\\
2.01455232851434	0.644381535487672	5.54675225364401\\
2.01433769095624	0.637143908264611	5.54043502338283\\
2.0140533454293	0.629871975080957	5.53415090521261\\
2.01369954834531	0.62256641423801	5.52790033788201\\
2.01327657739917	0.615227915017883	5.52168374859974\\
2.01278473125824	0.607857177447377	5.5155015531265\\
2.01222432925174	0.60045491206185	5.50935415586705\\
2.01159571106013	0.593021839669092	5.50324194996217\\
2.01089923640451	0.5855586911132	5.49716531738069\\
2.01013528473597	0.578066207038447	5.49112462901148\\
2.009304254925	0.570545137653155	5.48512024475545\\
2.00840656495087	0.562996242493572	5.47915251361759\\
2.00744265159101	0.55542029018774	5.47322177379894\\
2.00641297011039	0.547818058219372	5.46732835278859\\
2.00531799395091	0.540190332691721	5.46147256745571\\
2.00415821442078	0.532537908091457	5.45565472414156\\
2.00293414038393	0.524861587052535	5.44987511875147\\
2.00164629794933	0.517162180120073	5.44413403684686\\
2.00029523016044	0.50944050551422	5.43843175373721\\
1.99888149668457	0.501697388894034	5.43276853457215\\
1.99740567350225	0.493933663121349	5.42714463443338\\
1.99586835259662	0.486150168024654	5.42156029842669\\
1.99427014164285	0.47834775016296	5.41601576177401\\
1.99261166369746	0.470527262589677	5.41051124990538\\
1.99089355688775	0.462689564616486	5.40504697855095\\
1.98911647410117	0.45483552157721	5.39962315383301\\
1.98728108267471	0.44696600459169	5.39423997235795\\
1.98538806408428	0.439081890329656	5.38889762130834\\
1.98343811363408	0.431184060774597	5.38359627853487\\
1.98143194014601	0.42327340298764	5.37833611264837\\
1.97937026564904	0.415350808871419	5.37311728311182\\
1.97725382506858	0.407417174933948	5.36793994033237\\
1.97508336591589	0.399473402052495	5.36280422575332\\
1.97285964797745	0.391520395237453	5.35771027194614\\
1.97058344300435	0.383559063396216	5.35265820270248\\
1.96825553440167	0.375590319097049	5.34764813312614\\
1.96587671691784	0.367615078332962	5.34268016972513\\
1.9634477963341	0.359634260285582	5.33775441050364\\
1.96096958915377	0.351648787089028	5.33287094505403\\
1.95844292229173	0.343659583593782	5.32802985464888\\
1.95586863276377	0.335667577130561	5.32323121233297\\
1.95324756737597	0.327673697274193	5.31847508301526\\
1.95058058241408	0.319678875607487	5.31376152356096\\
1.94786854333291	0.311684045485107	5.30909058288346\\
1.94511232444572	0.303690141797445	5.30446230203641\\
1.94231280861361	0.295698100734494	5.29987671430564\\
1.93947088693486	0.287708859549719	5.29533384530125\\
1.93658745843438	0.279723356323934	5.29083371304956\\
1.93366342975305	0.271742529729168	5.28637632808513\\
1.9306997148371	0.263767318792547	5.28196169354277\\
1.92769723462753	0.255798662660158	5.27758980524955\\
1.92465691674945	0.247837500360928	5.27326065181678\\
1.92157969520151	0.239884770570493	5.26897421473205\\
1.91846651004523	0.231941411375075	5.26473046845119\\
1.91531830709444	0.22400836003535	5.26052938049033\\
1.91213603760463	0.216086552750325	5.25637091151786\\
1.90892065796233	0.208176924421206	5.25225501544646\\
1.90567312937451	0.200280408415278	5.24818163952508\\
1.90239441755798	0.192397936329772	5.24415072443099\\
1.89908549242871	0.184530437755738	5.24016220436174\\
1.89574732779131	0.176678840041923	5.23621600712717\\
1.89238090102831	0.168844068058637	5.23231205424145\\
1.88898719278962	0.161027043961633	5.22845026101505\\
1.8855671866819	0.153228686955971	5.22463053664675\\
1.8821218689579	0.145449913059901	5.22085278431567\\
1.8786522282059	0.137691634868728	5.21711690127324\\
1.87515925503907	0.129954761318689	5.21342277893523\\
1.87164394178483	0.122240197450824	5.20977030297375\\
1.86810728217429	0.114548844174849	5.20615935340925\\
1.86455027103159	0.106881598033031	5.20258980470251\\
1.86097390396327	0.099239350964056	5.19906152584668\\
1.85737917704772	0.0916229900669083	5.19557438045927\\
1.8537670865245	0.0840333973647384	5.19212822687414\\
1.85013862848375	0.0764714495687379	5.18872291823353\\
1.84649479855556	0.0689380178420121	5.18535830258004\\
1.8428365915994	0.0614339675634525	5.18203422294864\\
1.83916500139343	0.0539601580916102	5.17875051745871\\
1.83548102032395	0.0465174425285682	5.17550701940599\\
1.83178563907473	0.0391066674838148	5.17230355735463\\
1.82807984631644	0.0317286728381161	5.16913995522916\\
1.82436462839601	0.0243842915073889	5.16601603240653\\
1.82064096902602	0.0170743492065739	5.16293160380809\\
1.81690984897407	0.00979966421350793	5.15988647999159\\
1.8131722457522	0.00256104713279744	5.15688046724323\\
1.80942913330622	-0.00464069934030902	5.15391336766959\\
1.80568148170514	-0.0118047806560478	5.1509849792897\\
1.80193025683054	-0.0189304106462673	5.14809509612703\\
1.79817642006594	-0.026016811760555	5.14524350830148\\
1.79442092798621	-0.0330632153023651	5.14243000212138\\
1.79066473204692	-0.0400688616651448	5.13965436017552\\
1.78690877827376	-0.0470330005684622	5.13691636142515\\
1.7831540069519	-0.0539548912941331	5.13421578129595\\
1.77940135231539	-0.0608338029223482	5.1315523917701\\
1.7756517422365	-0.0676690145678002	5.12892596147821\\
1.77190609791519	-0.0744598156158109	5.12633625579139\\
1.7681653335684	-0.0812055059584585	5.12378303691322\\
1.76443035611949	-0.0879053962307047	5.12126606397175\\
1.76070206488762	-0.0945588080465217	5.11878509311153\\
1.75698135127712	-0.101165074235019	5.1163398775856\\
1.75326909846687	-0.107723539076573	5.11393016784751\\
1.74956618109968	-0.114233558538948	5.11155571164329\\
1.74587346497172	-0.120694500513432	5.10921625410348\\
1.74219180672184	-0.127105745050956	5.10691153783516\\
1.738522053521	-0.133466684598226	5.1046413030139\\
1.73486504276162	-0.139776724233849	5.1024052874758\\
1.731221601747	-0.146035281904457	5.10020322680949\\
1.72759254738067	-0.152241788660841	5.09803485444813\\
1.7239786858558	-0.158395688894069	5.09589990176142\\
1.72038081234456	-0.164496440571624	5.09379809814761\\
1.71679971068753	-0.170543515473519	5.09172917112548\\
1.71323615308306	-0.176536399428435	5.08969284642639\\
1.70969089977667	-0.182474592549842	5.08768884808622\\
1.70616469875043	-0.188357609472127	5.08571689853745\\
1.70265828541234	-0.194184979586723	5.0837767187011\\
1.6991723822857	-0.199956247278234	5.08186802807879\\
1.69570769869853	-0.205670972160563	5.07999054484469\\
1.69226493047293	-0.21132872931304	5.07814398593757\\
1.68884475961447	-0.216929109516548	5.07632806715279\\
1.68544785400156	-0.22247171948965	5.07454250323429\\
1.68207486707484	-0.227956182124718	5.07278700796663\\
1.6787264375266	-0.233382136724058	5.07106129426694\\
1.6754031889901	-0.238749239236037	5.06936507427698\\
1.67210572972901	-0.244057162491211	5.06769805945513\\
1.66883465232675	-0.249305596438455	5.06605996066837\\
1.6655905333759	-0.254494248381084	5.06445048828432\\
1.66237393316761	-0.259622843212986	5.06286935226321\\
1.6591853953809	-0.264691123654744	5.06131626224992\\
1.65602544677212	-0.269698850489768	5.05979092766596\\
1.65289459686434	-0.274645802800418	5.05829305780148\\
1.64979333763665	-0.279531778204135	5.05682236190729\\
1.64672214321363	-0.284356593089566	5.05537854928684\\
1.6436814695547	-0.289120082852688	5.05396132938824\\
1.64067175414349	-0.293822102132944	5.05257041189628\\
1.63769341567726	-0.298462525049358	5.05120550682441\\
1.63474685375626	-0.303041245436675	5.04986632460673\\
1.63183244857522	-0.307558177079504	5.04855257618978\\
1.62895056070364	-0.312013253864054	5.04726397311254\\
1.62610153116362	-0.316406429653415	5.04600022754751\\
1.6232856816616	-0.320737678019949	5.04476105232147\\
1.62050331482895	-0.325006991969379	5.04354616093516\\
1.61775471446268	-0.329214383664857	5.04235526758289\\
1.61504014576608	-0.333359884151049	5.04118808717223\\
1.61235985558935	-0.337443543078215	5.0400443353436\\
1.60971407267026	-0.341465428426283	5.03892372848993\\
1.60710300787483	-0.34542562622893	5.03782598377631\\
1.60452685443794	-0.349324240297662	5.03675081915964\\
1.60198578820403	-0.353161391945891	5.03569795340824\\
1.59947996786771	-0.356937219713016	5.03466710612152\\
1.59700953521443	-0.360651879088499	5.0336579977496\\
1.59457461536114	-0.364305542235945	5.03267034961298\\
1.59217531699693	-0.367898397717182	5.03170388392215\\
1.58981173262369	-0.371430650216337	5.03075832379725\\
1.58748393879677	-0.37490252026392	5.02983339328772\\
1.5851919963656	-0.378314243960895	5.02892881739191\\
1.5829359507144	-0.381666072702767	5.02804432207677\\
1.58071583200276	-0.384958272903655	5.02717963429742\\
1.57853165540636	-0.388191125720373	5.02633448201689\\
1.57638342135758	-0.391364926776508	5.02550859422566\\
1.57427111578617	-0.394479985886501	5.02470170096137\\
1.57219471035992	-0.397536626779723	5.02391353332845\\
1.57015416272524	-0.400535186824556	5.02314382351772\\
1.56814941674793	-0.403476016752469	5.02239230482609\\
1.56618040275371	-0.4063594803821	5.02165871167617\\
1.56424703776896	-0.409185954343333	5.02094277963591\\
1.56234922576135	-0.411955827801377	5.02024424543826\\
1.56048685788045	-0.414669502180846	5.0195628470008\\
1.55865981269846	-0.417327390889836	5.01889832344536\\
1.55686795645079	-0.419929919044004	5.01825041511771\\
1.55511114327675	-0.422477523190648	5.01761886360717\\
1.55338921546021	-0.424970651032786	5.01700341176625\\
1.55170200367023	-0.427409761153232	5.0164038037303\\
1.5500493272017	-0.42979532273868	5.01581978493715\\
1.54843099421605	-0.432127815303776	5.01525110214676\\
1.54684680198184	-0.434407728415202	5.01469750346086\\
1.54529653711545	-0.436635561415754	5.01415873834255\\
1.54377997582172	-0.43881182314842	5.01363455763602\\
1.54229688413461	-0.440937031680456	5.01312471358614\\
1.54084701815783	-0.443011714027472	5.01262895985808\\
1.53943012430553	-0.445036405877503	5.01214705155702\\
1.53804593954292	-0.447011651315092	5.01167874524774\\
1.53669419162694	-0.448938002545368	5.01122379897427\\
1.5353745993469	-0.450816019618127	5.01078197227955\\
1.53408687276515	-0.452646270151906	5.01035302622505\\
1.53283071345772	-0.454429329058064	5.00993672341042\\
1.53160581475498	-0.456165778264864	5.00953282799314\\
1.53041186198227	-0.457856206441547	5.00914110570815\\
1.52924853270058	-0.459501208722413	5.00876132388749\\
1.52811549694722	-0.4611013864309	5.00839325147997\\
1.52701241747641	-0.462657346803663	5.00803665907078\\
1.52593894999997	-0.464169702714652	5.00769131890111\\
1.524894743428	-0.465639072399189	5.00735700488787\\
1.52387944010949	-0.467066079178051	5.00703349264326\\
1.52289267607297	-0.468451351181547	5.00672055949443\\
1.5219340812672	-0.469795521073595	5.00641798450316\\
1.5210032798018	-0.471099225775803	5.00612554848542\\
1.5200998901879	-0.472363106191546	5.00584303403112\\
1.5192235255788	-0.473587806930048	5.00557022552364\\
1.5183737940106	-0.474773976030457	5.00530690915956\\
1.51755029864292	-0.475922264685926	5.00505287296825\\
1.51675263799945	-0.47703332696769	5.00480790683153\\
1.5159804062087	-0.478107819549148	5.00457180250332\\
1.51523319324459	-0.479146401429938	5.00434435362926\\
1.51451058516712	-0.48014973366002	5.00412535576638\\
1.51381216436305	-0.48111847906375	5.00391460640269\\
1.5131375097865	-0.482053301963963	5.0037119049769\\
1.51248619719965	-0.482954867906049	5.00351705289799\\
1.51185779941336	-0.483823843382033	5.00332985356489\\
1.51125188652785	-0.484660895554655	5.00315011238612\\
1.51066802617334	-0.485466691981445	5.0029776367994\\
1.51010578375068	-0.486241900338807	5.00281223629134\\
1.50956472267206	-0.486987188146092	5.00265372241704\\
1.50904440460158	-0.487703222489683	5.00250190881976\\
1.508544389696	-0.488390669747069	5.00235661125054\\
1.50806423684531	-0.489050195310926	5.00221764758787\\
1.50760350391342	-0.489682463313194	5.00208483785729\\
1.50716174797882	-0.490288136349159	5.00195800425108\\
1.50673852557521	-0.490867875201528	5.00183697114786\\
1.50633339293216	-0.491422338564512	5.00172156513224\\
1.50594590621578	-0.4919521827679	5.0016116150145\\
1.50557562176934	-0.492458061501142	5.00150695185019\\
1.50522209635396	-0.492940625537425	5.00140740895977\\
1.50488488738923	-0.493400522457754	5.00131282194828\\
1.50456355319387	-0.493838396375028	5.00122302872497\\
1.50425765322642	-0.494254887658123	5.00113786952293\\
1.50396674832583	-0.494650632655966	5.00105718691874\\
1.50369040095215	-0.495026263421617	5.00098082585211\\
1.50342817542719	-0.495382407436347	5.00090863364555\\
1.50317963817515	-0.495719687333717	5.00084046002396\\
1.50294435796328	-0.496038720623655	5.0007761571343\\
1.50272190614254	-0.496340119416537	5.00071557956524\\
1.50251185688825	-0.496624490147267	5.00065858436678\\
1.50231378744074	-0.496892433299352	5.00060503106991\\
1.50212727834599	-0.497144543128982	5.00055478170624\\
1.5019519136963	-0.497381407389111	5.00050770082765\\
1.50178728137096	-0.497603607053534	5.00046365552593\\
1.50163297327686	-0.497811716040966	5.00042251545242\\
1.50148858558915	-0.498006300939121	5.00038415283763\\
1.50135371899194	-0.49818792072879	5.00034844251094\\
1.5012279789189	-0.498357126507922	5.00031526192017\\
1.50111097579393	-0.4985144612157	5.00028449115129\\
1.50100232527182	-0.498660459356621	5.00025601294799\\
1.50090164847888	-0.498795646724576	5.00022971273138\\
1.50080857225365	-0.498920540126927	5.00020547861963\\
1.50072272938746	-0.499035647108587	5.00018320144756\\
1.50064375886517	-0.499141465676097	5.00016277478632\\
1.50057130610577	-0.499238484021709	5.00014409496306\\
1.50050502320308	-0.499327180247458	5.0001270610805\\
1.50044456916632	-0.499408022089248	5.00011157503662\\
1.50038961016086	-0.499481466640927	5.0000975415443\\
1.50033981974881	-0.499547960078364	5.00008486815095\\
1.5002948791297	-0.499607937383532	5.00007346525815\\
1.50025447738111	-0.499661822068586	5.00006324614131\\
1.50021831169934	-0.499710025899939	5.00005412696928\\
1.50018608764006	-0.499752948622342	5.00004602682403\\
1.50015751935897	-0.499790977682966	5.00003886772025\\
1.50013232985243	-0.499824487955475	5.00003257462503\\
1.50011025119813	-0.49985384146411	5.00002707547749\\
1.50009102479575	-0.499879387107765	5.00002230120839\\
1.50007440160758	-0.499901460384067	5.00001818575983\\
1.50006014239922	-0.499920383113454	5.00001466610483\\
1.50004801798018	-0.499936463163255	5.00001168226704\\
1.5000378094446	-0.499949994171766	5.00000917734032\\
1.50002930841181	-0.499961255272332	5.00000709750839\\
1.50002231726707	-0.499970510817424	5.00000539206452\\
1.50001664940218	-0.499978010102721	5.00000401343112\\
1.50001212945614	-0.499983987091182	5.00000291717941\\
1.5000085935558	-0.499988660137132	5.00000206204905\\
1.50000588955652	-0.499992231710336	5.00000140996777\\
1.50000387728282	-0.49999488812008	5.00000092607104\\
1.50000242876902	-0.499996799239251	5.0000005787217\\
1.50000142849991	-0.499998118228412	5.00000033952958\\
1.5000007736514	-0.499998981259883	5.0000001833712\\
1.50000037433117	-0.499999507241822	5.00000008840933\\
1.50000015381931	-0.499999797542299	5.00000003611269\\
1.500000048809	-0.49999993571338	5.00000001127558\\
1.50000000964713	-0.4999999872152	5.00000000203752\\
1.50000000057497	-0.499999999140047	4.99999999990288\\
1.49999999996885	-0.499999999936439	4.99999999976054\\
};
 \addlegendentry{\textbf{Flat trajectory}};

\addplot3 [color=blue,dashed, line width=1.6pt]
 table[row sep=crcr] {%
5.44898435370424e-12	4.88789788106522e-11	4.99999999980968\\
8.34461354079065e-12	2.39743131975786e-11	4.99999999977951\\
1.54659363340689e-11	-3.30937472678724e-11	4.99999999971008\\
3.06198575543e-11	-1.42560800339771e-10	4.99999999957599\\
0.0689652595362812	1.23041957787947	6.37382916227961\\
1.35052781236499	1.01924526178695	6.08853107704484\\
1.08143285281772	1.33784593562006	7.08733186447346\\
2.71752081682758	1.09896814772855	5.28519653955064\\
1.49999999977091	-0.500000000189041	4.99999999972483\\
1.49999999988503	-0.50000000004308	4.99999999974594\\
1.49999999994357	-0.499999999968537	4.99999999975624\\
1.49999999996885	-0.499999999936439	4.99999999976054\\
};
 \addlegendentry{\textbf{Control polygone}};

\addplot3[only marks,mark=*,mark options={},mark size=3.5000pt,color=red] plot table[row sep=crcr]{%
0	0	5\\
0.4	0.9	6\\
1.4	1.2	6.5\\
2	0.8	5.7\\
1.5	-0.5	5\\
};
\addlegendentry{\textbf{Waypoints}};

\addplot3[only marks,mark=o,mark options={},mark size=4pt,color=blue] plot table[row sep=crcr]{%
5.44898435370424e-12	4.88789788106522e-11	4.99999999980968\\
8.34461354079065e-12	2.39743131975786e-11	4.99999999977951\\
1.54659363340689e-11	-3.30937472678724e-11	4.99999999971008\\
3.06198575543e-11	-1.42560800339771e-10	4.99999999957599\\
0.0689652595362812	1.23041957787947	6.37382916227961\\
1.35052781236499	1.01924526178695	6.08853107704484\\
1.08143285281772	1.33784593562006	7.08733186447346\\
2.71752081682758	1.09896814772855	5.28519653955064\\
1.49999999977091	-0.500000000189041	4.99999999972483\\
1.49999999988503	-0.50000000004308	4.99999999974594\\
1.49999999994357	-0.499999999968537	4.99999999975624\\
1.49999999996885	-0.499999999936439	4.99999999976054\\
};
\addlegendentry{\textbf{Control points}};

\end{axis}
